A new Legendre polynomial-based approach for non-autonomous linear ODEs

We introduce a new method with spectral accuracy to solve linear non-autonomous ordinary differential equations (ODEs) of the kind $ \frac{d}{dt}\tilde{u}(t) = \tilde{f}(t) \tilde{u}(t)$, $\tilde{u}(-1)=1$, with $\tilde{f}(t)$ an analytic function. The method is based on a new expression for the solution $\tilde{u}(t)$ given in terms of a convolution-like operation, the $\star$-product. This expression is represented in a finite Legendre polynomial basis translating the initial problem into a matrix problem. An efficient procedure is proposed to approximate the Legendre coefficients of $\tilde{u}(t)$ and its truncation error is analyzed. We show the effectiveness of the proposed procedure through some numerical experiments. The method can be easily generalized to solve systems of linear ODEs.

==> figs/colorbar.dat <==
0 1 0
1 1 -1
2 1 -2 
3 1 -3
4 1 -4
5 1 -5
6 1 -6
7 1 -7
8 1 -8
9 1 -9 
10 1 -10
11 1 -11
12 1 -12 
13 1 -13 
14 1 -14 
15 1 -15 
16 1 -16 
17 1 -17
18 1 -18
19 1 -19
20 1 -20

0 2 0
1 2 -1 
2 2 -2 
3 2 -3 
4 2 -4 
5 2 -5 
6 2 -6 
7 2 -7 
8 2 -8 
9 2 -9 
10 2 -10 
11 2 -11
12 2 -12 
13 2 -13 
14 2 -14 
15 2 -15 
16 2 -16 
17 2 -17
18 2 -18 
19 2 -19 
20 2 -20



==> figs/contour_DE_M=50nu=1.dat <==
0 0 0.00 
0 1 -0.14 
0 2 -1.59 
0 3 -1.09 
0 4 -2.35 
0 5 -2.78 
0 6 -4.15 
0 7 -4.87 
0 8 -6.34 
0 9 -7.22 
0 10 -8.77 
0 11 -9.78 
0 12 -11.40 
0 13 -12.50 
0 14 -14.15 
0 15 -16.06 
0 16 -15.32 
0 17 -15.60 
0 18 -15.68 
0 19 -15.57 
0 20 -15.57 
0 21 -15.32 
0 22 -15.30 
0 23 -15.81 
0 24 -15.92 
0 25 -15.54 
0 26 -15.72 
0 27 -15.52 
0 28 -15.23 
0 29 -15.67 
0 30 -15.91 
0 31 -15.84 
0 32 -15.53 
0 33 -16.46 
0 34 -15.45 
0 35 -15.07 
0 36 -15.21 
0 37 -15.45 
0 38 -15.19 
0 39 -16.04 
0 40 -15.07 
0 41 -15.13 
0 42 -15.67 
0 43 -15.51 
0 44 -15.26 
0 45 -16.64 
0 46 -15.90 
0 47 -15.11 
0 48 -14.89 
0 49 -15.10 

1 0 -0.30 
1 1 -0.94 
1 2 -0.58 
1 3 -1.10 
1 4 -1.51 
1 5 -2.48 
1 6 -3.19 
1 7 -4.38 
1 8 -5.26 
1 9 -6.60 
1 10 -7.61 
1 11 -9.06 
1 12 -10.16 
1 13 -11.70 
1 14 -12.88 
1 15 -14.50 
1 16 -15.57 
1 17 -16.09 
1 18 -16.34 
1 19 -16.54 
1 20 -16.02 
1 21 -16.07 
1 22 -15.81 
1 23 -16.52 
1 24 -16.35 
1 25 -15.93 
1 26 -15.77 
1 27 -16.04 
1 28 -15.55 
1 29 -16.87 
1 30 -15.58 
1 31 -16.31 
1 32 -15.75 
1 33 -16.25 
1 34 -16.35 
1 35 -15.50 
1 36 -15.49 
1 37 -15.52 
1 38 -15.36 
1 39 -17.00 
1 40 -15.43 
1 41 -15.73 
1 42 -15.56 
1 43 -16.23 
1 44 -15.49 
1 45 -15.79 
1 46 -15.34 
1 47 -15.76 
1 48 -15.36 
1 49 -16.39 

2 0 -1.07 
2 1 -0.70 
2 2 -1.61 
2 3 -0.81 
2 4 -1.30 
2 5 -1.71 
2 6 -2.67 
2 7 -3.38 
2 8 -4.57 
2 9 -5.45 
2 10 -6.79 
2 11 -7.80 
2 12 -9.25 
2 13 -10.35 
2 14 -11.89 
2 15 -13.08 
2 16 -14.68 
2 17 -15.84 
2 18 -16.47 
2 19 -16.04 
2 20 -16.13 
2 21 -16.40 
2 22 -16.45 
2 23 -16.14 
2 24 -16.02 
2 25 -15.86 
2 26 -16.78 
2 27 -16.14 
2 28 -16.29 
2 29 -16.89 
2 30 -16.64 
2 31 -16.28 
2 32 -16.17 
2 33 -15.84 
2 34 -15.78 
2 35 -15.75 
2 36 -17.01 
2 37 -16.12 
2 38 -15.70 
2 39 -16.35 
2 40 -15.94 
2 41 -16.20 
2 42 -16.08 
2 43 -16.46 
2 44 -15.85 
2 45 -16.07 
2 46 -17.11 
2 47 -16.90 
2 48 -15.86 
2 49 -15.77 

3 0 -1.64 
3 1 -1.32 
3 2 -0.86 
3 3 -1.92 
3 4 -0.95 
3 5 -1.44 
3 6 -1.84 
3 7 -2.80 
3 8 -3.51 
3 9 -4.70 
3 10 -5.58 
3 11 -6.92 
3 12 -7.93 
3 13 -9.38 
3 14 -10.49 
3 15 -12.02 
3 16 -13.21 
3 17 -14.81 
3 18 -16.24 
3 19 -16.73 
3 20 -17.81 
3 21 -16.32 
3 22 -16.64 
3 23 -16.49 
3 24 -16.50 
3 25 -16.42 
3 26 -16.82 
3 27 -17.01 
3 28 -16.35 
3 29 -16.22 
3 30 -16.16 
3 31 -16.31 
3 32 -18.15 
3 33 -16.03 
3 34 -16.37 
3 35 -16.99 
3 36 -16.33 
3 37 -16.58 
3 38 -16.10 
3 39 -16.22 
3 40 -15.89 
3 41 -16.13 
3 42 -15.75 
3 43 -16.68 
3 44 -15.79 
3 45 -16.43 
3 46 -15.99 
3 47 -16.38 
3 48 -16.28 
3 49 -16.17 

4 0 -2.73 
4 1 -1.83 
4 2 -1.44 
4 3 -0.98 
4 4 -2.15 
4 5 -1.05 
4 6 -1.54 
4 7 -1.94 
4 8 -2.90 
4 9 -3.61 
4 10 -4.80 
4 11 -5.68 
4 12 -7.02 
4 13 -8.03 
4 14 -9.48 
4 15 -10.59 
4 16 -12.12 
4 17 -13.31 
4 18 -14.92 
4 19 -16.03 
4 20 -16.87 
4 21 -17.36 
4 22 -17.17 
4 23 -16.34 
4 24 -17.32 
4 25 -16.21 
4 26 -16.54 
4 27 -16.21 
4 28 -16.91 
4 29 -16.88 
4 30 -16.13 
4 31 -16.08 
4 32 -16.14 
4 33 -15.95 
4 34 -17.20 
4 35 -16.00 
4 36 -16.75 
4 37 -16.18 
4 38 -16.41 
4 39 -16.82 
4 40 -16.30 
4 41 -17.35 
4 42 -17.65 
4 43 -17.16 
4 44 -16.53 
4 45 -17.82 
4 46 -18.18 
4 47 -16.33 
4 48 -16.91 
4 49 -16.33 

5 0 -3.53 
5 1 -2.89 
5 2 -1.94 
5 3 -1.54 
5 4 -1.08 
5 5 -2.33 
5 6 -1.14 
5 7 -1.62 
5 8 -2.02 
5 9 -2.98 
5 10 -3.69 
5 11 -4.88 
5 12 -5.77 
5 13 -7.10 
5 14 -8.11 
5 15 -9.56 
5 16 -10.67 
5 17 -12.20 
5 18 -13.39 
5 19 -15.00 
5 20 -16.13 
5 21 -16.61 
5 22 -16.25 
5 23 -16.96 
5 24 -16.49 
5 25 -17.37 
5 26 -16.99 
5 27 -17.11 
5 28 -16.91 
5 29 -16.47 
5 30 -16.44 
5 31 -16.53 
5 32 -16.63 
5 33 -17.40 
5 34 -16.79 
5 35 -16.58 
5 36 -17.72 
5 37 -16.47 
5 38 -17.15 
5 39 -16.54 
5 40 -16.15 
5 41 -16.05 
5 42 -15.95 
5 43 -16.45 
5 44 -16.02 
5 45 -16.33 
5 46 -16.57 
5 47 -16.78 
5 48 -16.48 
5 49 -17.21 

6 0 -4.80 
6 1 -3.67 
6 2 -2.98 
6 3 -2.02 
6 4 -1.62 
6 5 -1.16 
6 6 -2.48 
6 7 -1.21 
6 8 -1.69 
6 9 -2.09 
6 10 -3.05 
6 11 -3.76 
6 12 -4.95 
6 13 -5.83 
6 14 -7.17 
6 15 -8.18 
6 16 -9.63 
6 17 -10.73 
6 18 -12.27 
6 19 -13.46 
6 20 -15.06 
6 21 -16.72 
6 22 -17.15 
6 23 -16.94 
6 24 -17.05 
6 25 -16.65 
6 26 -17.01 
6 27 -16.64 
6 28 -16.86 
6 29 -16.95 
6 30 -16.33 
6 31 -16.33 
6 32 -16.55 
6 33 -16.15 
6 34 -16.66 
6 35 -16.25 
6 36 -16.73 
6 37 -16.30 
6 38 -16.57 
6 39 -16.18 
6 40 -16.75 
6 41 -16.42 
6 42 -16.35 
6 43 -16.97 
6 44 -16.29 
6 45 -16.23 
6 46 -16.57 
6 47 -16.57 
6 48 -16.76 
6 49 -16.58 

7 0 -5.75 
7 1 -4.93 
7 2 -3.75 
7 3 -3.05 
7 4 -2.09 
7 5 -1.69 
7 6 -1.22 
7 7 -2.61 
7 8 -1.27 
7 9 -1.74 
7 10 -2.15 
7 11 -3.11 
7 12 -3.82 
7 13 -5.01 
7 14 -5.89 
7 15 -7.23 
7 16 -8.24 
7 17 -9.69 
7 18 -10.79 
7 19 -12.33 
7 20 -13.51 
7 21 -15.12 
7 22 -16.17 
7 23 -17.19 
7 24 -16.47 
7 25 -16.71 
7 26 -17.11 
7 27 -16.58 
7 28 -16.41 
7 29 -16.27 
7 30 -16.24 
7 31 -17.30 
7 32 -16.41 
7 33 -16.39 
7 34 -17.91 
7 35 -16.78 
7 36 -17.41 
7 37 -16.83 
7 38 -16.73 
7 39 -16.88 
7 40 -16.55 
7 41 -16.96 
7 42 -16.40 
7 43 -16.69 
7 44 -16.57 
7 45 -16.48 
7 46 -16.32 
7 47 -16.69 
7 48 -16.61 
7 49 -16.78 

8 0 -7.14 
8 1 -5.87 
8 2 -5.00 
8 3 -3.81 
8 4 -3.11 
8 5 -2.15 
8 6 -1.75 
8 7 -1.28 
8 8 -2.72 
8 9 -1.32 
8 10 -1.80 
8 11 -2.20 
8 12 -3.16 
8 13 -3.87 
8 14 -5.06 
8 15 -5.94 
8 16 -7.28 
8 17 -8.29 
8 18 -9.74 
8 19 -10.85 
8 20 -12.38 
8 21 -13.57 
8 22 -15.17 
8 23 -16.67 
8 24 -17.33 
8 25 -17.25 
8 26 -16.48 
8 27 -16.62 
8 28 -16.46 
8 29 -16.61 
8 30 -17.14 
8 31 -16.72 
8 32 -16.72 
8 33 -16.73 
8 34 -17.34 
8 35 -16.40 
8 36 -16.86 
8 37 -16.24 
8 38 -16.72 
8 39 -16.23 
8 40 -16.94 
8 41 -16.41 
8 42 -16.60 
8 43 -16.71 
8 44 -16.56 
8 45 -16.58 
8 46 -16.57 
8 47 -16.39 
8 48 -16.78 
8 49 -16.64 

9 0 -8.20 
9 1 -7.26 
9 2 -5.93 
9 3 -5.05 
9 4 -3.87 
9 5 -3.16 
9 6 -2.20 
9 7 -1.80 
9 8 -1.33 
9 9 -2.82 
9 10 -1.36 
9 11 -1.84 
9 12 -2.24 
9 13 -3.21 
9 14 -3.92 
9 15 -5.11 
9 16 -5.99 
9 17 -7.33 
9 18 -8.34 
9 19 -9.78 
9 20 -10.89 
9 21 -12.43 
9 22 -13.61 
9 23 -15.23 
9 24 -16.39 
9 25 -16.73 
9 26 -16.98 
9 27 -16.65 
9 28 -16.51 
9 29 -17.36 
9 30 -16.40 
9 31 -17.18 
9 32 -16.52 
9 33 -16.97 
9 34 -16.74 
9 35 -17.31 
9 36 -16.89 
9 37 -16.79 
9 38 -16.82 
9 39 -17.42 
9 40 -17.31 
9 41 -16.61 
9 42 -16.67 
9 43 -16.85 
9 44 -16.83 
9 45 -16.57 
9 46 -16.60 
9 47 -16.64 
9 48 -16.45 
9 49 -16.85 

10 0 -9.69 
10 1 -8.31 
10 2 -7.31 
10 3 -5.98 
10 4 -5.10 
10 5 -3.91 
10 6 -3.21 
10 7 -2.25 
10 8 -1.85 
10 9 -1.38 
10 10 -2.90 
10 11 -1.41 
10 12 -1.88 
10 13 -2.29 
10 14 -3.25 
10 15 -3.96 
10 16 -5.15 
10 17 -6.03 
10 18 -7.37 
10 19 -8.38 
10 20 -9.83 
10 21 -10.93 
10 22 -12.47 
10 23 -13.66 
10 24 -15.28 
10 25 -16.29 
10 26 -16.52 
10 27 -16.42 
10 28 -16.92 
10 29 -16.56 
10 30 -16.80 
10 31 -17.19 
10 32 -16.72 
10 33 -17.35 
10 34 -17.05 
10 35 -16.56 
10 36 -16.52 
10 37 -16.31 
10 38 -17.41 
10 39 -16.42 
10 40 -16.79 
10 41 -17.11 
10 42 -16.83 
10 43 -16.77 
10 44 -16.96 
10 45 -16.91 
10 46 -16.60 
10 47 -16.64 
10 48 -16.69 
10 49 -16.50 

11 0 -10.84 
11 1 -9.80 
11 2 -8.37 
11 3 -7.36 
11 4 -6.03 
11 5 -5.14 
11 6 -3.96 
11 7 -3.25 
11 8 -2.29 
11 9 -1.89 
11 10 -1.42 
11 11 -2.98 
11 12 -1.45 
11 13 -1.92 
11 14 -2.32 
11 15 -3.29 
11 16 -4.00 
11 17 -5.19 
11 18 -6.07 
11 19 -7.41 
11 20 -8.42 
11 21 -9.86 
11 22 -10.97 
11 23 -12.51 
11 24 -13.69 
11 25 -15.28 
11 26 -17.53 
11 27 -17.74 
11 28 -16.79 
11 29 -16.66 
11 30 -16.87 
11 31 -17.07 
11 32 -16.64 
11 33 -16.77 
11 34 -16.44 
11 35 -16.81 
11 36 -16.52 
11 37 -16.97 
11 38 -17.61 
11 39 -16.81 
11 40 -16.63 
11 41 -17.09 
11 42 -17.04 
11 43 -16.93 
11 44 -16.83 
11 45 -17.04 
11 46 -16.97 
11 47 -16.63 
11 48 -16.67 
11 49 -16.74 

12 0 -12.41 
12 1 -10.94 
12 2 -9.85 
12 3 -8.41 
12 4 -7.40 
12 5 -6.07 
12 6 -5.18 
12 7 -4.00 
12 8 -3.29 
12 9 -2.32 
12 10 -1.93 
12 11 -1.45 
12 12 -3.06 
12 13 -1.48 
12 14 -1.96 
12 15 -2.36 
12 16 -3.32 
12 17 -4.03 
12 18 -5.22 
12 19 -6.11 
12 20 -7.44 
12 21 -8.45 
12 22 -9.90 
12 23 -11.01 
12 24 -12.54 
12 25 -13.73 
12 26 -15.34 
12 27 -16.30 
12 28 -16.93 
12 29 -16.68 
12 30 -18.03 
12 31 -16.85 
12 32 -17.14 
12 33 -16.80 
12 34 -17.20 
12 35 -16.76 
12 36 -17.93 
12 37 -16.81 
12 38 -17.98 
12 39 -17.11 
12 40 -17.09 
12 41 -16.70 
12 42 -17.21 
12 43 -17.04 
12 44 -16.99 
12 45 -16.88 
12 46 -17.10 
12 47 -17.02 
12 48 -16.67 
12 49 -16.70 

13 0 -13.64 
13 1 -12.51 
13 2 -10.99 
13 3 -9.89 
13 4 -8.45 
13 5 -7.44 
13 6 -6.10 
13 7 -5.22 
13 8 -4.03 
13 9 -3.32 
13 10 -2.36 
13 11 -1.96 
13 12 -1.49 
13 13 -3.12 
13 14 -1.51 
13 15 -1.99 
13 16 -2.39 
13 17 -3.36 
13 18 -4.06 
13 19 -5.25 
13 20 -6.14 
13 21 -7.47 
13 22 -8.48 
13 23 -9.93 
13 24 -11.04 
13 25 -12.57 
13 26 -13.76 
13 27 -15.38 
13 28 -16.89 
13 29 -17.07 
13 30 -17.28 
13 31 -18.35 
13 32 -16.67 
13 33 -16.87 
13 34 -16.49 
13 35 -17.07 
13 36 -16.62 
13 37 -16.95 
13 38 -17.30 
13 39 -17.33 
13 40 -17.05 
13 41 -17.21 
13 42 -16.75 
13 43 -17.30 
13 44 -17.05 
13 45 -17.04 
13 46 -16.93 
13 47 -17.15 
13 48 -17.07 
13 49 -16.70 

14 0 -15.28 
14 1 -13.73 
14 2 -12.56 
14 3 -11.03 
14 4 -9.93 
14 5 -8.48 
14 6 -7.47 
14 7 -6.14 
14 8 -5.25 
14 9 -4.06 
14 10 -3.36 
14 11 -2.39 
14 12 -1.99 
14 13 -1.52 
14 14 -3.19 
14 15 -1.54 
14 16 -2.02 
14 17 -2.42 
14 18 -3.39 
14 19 -4.09 
14 20 -5.28 
14 21 -6.17 
14 22 -7.50 
14 23 -8.52 
14 24 -9.96 
14 25 -11.07 
14 26 -12.60 
14 27 -13.79 
14 28 -15.39 
14 29 -16.46 
14 30 -17.12 
14 31 -16.57 
14 32 -16.73 
14 33 -16.62 
14 34 -18.08 
14 35 -17.15 
14 36 -16.76 
14 37 -16.87 
14 38 -17.28 
14 39 -17.50 
14 40 -17.26 
14 41 -17.05 
14 42 -17.28 
14 43 -16.79 
14 44 -17.36 
14 45 -17.07 
14 46 -17.09 
14 47 -16.96 
14 48 -17.19 
14 49 -17.11 

15 0 -16.51 
15 1 -15.36 
15 2 -13.77 
15 3 -12.59 
15 4 -11.06 
15 5 -9.96 
15 6 -8.51 
15 7 -7.50 
15 8 -6.17 
15 9 -5.28 
15 10 -4.09 
15 11 -3.39 
15 12 -2.42 
15 13 -2.02 
15 14 -1.55 
15 15 -3.24 
15 16 -1.57 
15 17 -2.05 
15 18 -2.45 
15 19 -3.41 
15 20 -4.12 
15 21 -5.31 
15 22 -6.20 
15 23 -7.53 
15 24 -8.54 
15 25 -9.99 
15 26 -11.10 
15 27 -12.63 
15 28 -13.82 
15 29 -15.42 
15 30 -17.55 
15 31 -16.97 
15 32 -16.81 
15 33 -17.32 
15 34 -16.91 
15 35 -17.01 
15 36 -17.88 
15 37 -16.94 
15 38 -16.95 
15 39 -17.43 
15 40 -17.63 
15 41 -17.24 
15 42 -17.07 
15 43 -17.34 
15 44 -16.83 
15 45 -17.41 
15 46 -17.10 
15 47 -17.13 
15 48 -17.00 
15 49 -17.23 

16 0 -17.29 
16 1 -16.77 
16 2 -15.41 
16 3 -13.81 
16 4 -12.62 
16 5 -11.09 
16 6 -9.99 
16 7 -8.54 
16 8 -7.53 
16 9 -6.19 
16 10 -5.31 
16 11 -4.12 
16 12 -3.41 
16 13 -2.45 
16 14 -2.05 
16 15 -1.58 
16 16 -3.30 
16 17 -1.60 
16 18 -2.07 
16 19 -2.48 
16 20 -3.44 
16 21 -4.15 
16 22 -5.34 
16 23 -6.22 
16 24 -7.56 
16 25 -8.57 
16 26 -10.02 
16 27 -11.12 
16 28 -12.66 
16 29 -13.85 
16 30 -15.47 
16 31 -16.39 
16 32 -17.76 
16 33 -16.75 
16 34 -17.41 
16 35 -17.40 
16 36 -17.34 
16 37 -17.60 
16 38 -17.01 
16 39 -17.00 
16 40 -17.52 
16 41 -17.71 
16 42 -17.25 
16 43 -17.08 
16 44 -17.38 
16 45 -16.86 
16 46 -17.45 
16 47 -17.12 
16 48 -17.16 
16 49 -17.03 

17 0 -17.05 
17 1 -18.05 
17 2 -16.80 
17 3 -15.44 
17 4 -13.84 
17 5 -12.65 
17 6 -11.12 
17 7 -10.01 
17 8 -8.57 
17 9 -7.56 
17 10 -6.22 
17 11 -5.34 
17 12 -4.15 
17 13 -3.44 
17 14 -2.48 
17 15 -2.08 
17 16 -1.60 
17 17 -3.35 
17 18 -1.62 
17 19 -2.10 
17 20 -2.50 
17 21 -3.47 
17 22 -4.17 
17 23 -5.36 
17 24 -6.25 
17 25 -7.58 
17 26 -8.59 
17 27 -10.04 
17 28 -11.15 
17 29 -12.68 
17 30 -13.87 
17 31 -15.48 
17 32 -17.09 
17 33 -17.02 
17 34 -17.00 
17 35 -18.22 
17 36 -17.59 
17 37 -17.48 
17 38 -17.54 
17 39 -17.06 
17 40 -17.03 
17 41 -17.59 
17 42 -17.78 
17 43 -17.26 
17 44 -17.10 
17 45 -17.42 
17 46 -16.89 
17 47 -17.49 
17 48 -17.14 
17 49 -17.19 

18 0 -17.26 
18 1 -17.03 
18 2 -18.13 
18 3 -16.62 
18 4 -15.46 
18 5 -13.86 
18 6 -12.68 
18 7 -11.15 
18 8 -10.04 
18 9 -8.59 
18 10 -7.58 
18 11 -6.25 
18 12 -5.36 
18 13 -4.17 
18 14 -3.47 
18 15 -2.50 
18 16 -2.10 
18 17 -1.63 
18 18 -3.40 
18 19 -1.65 
18 20 -2.12 
18 21 -2.52 
18 22 -3.49 
18 23 -4.20 
18 24 -5.39 
18 25 -6.27 
18 26 -7.61 
18 27 -8.62 
18 28 -10.06 
18 29 -11.17 
18 30 -12.71 
18 31 -13.89 
18 32 -15.49 
18 33 -16.84 
18 34 -17.30 
18 35 -17.08 
18 36 -17.84 
18 37 -17.71 
18 38 -17.56 
18 39 -17.53 
18 40 -17.10 
18 41 -17.07 
18 42 -17.64 
18 43 -17.84 
18 44 -17.28 
18 45 -17.12 
18 46 -17.45 
18 47 -16.91 
18 48 -17.52 
18 49 -17.16 

19 0 -17.65 
19 1 -17.22 
19 2 -18.26 
19 3 -17.15 
19 4 -16.94 
19 5 -15.49 
19 6 -13.89 
19 7 -12.70 
19 8 -11.17 
19 9 -10.06 
19 10 -8.62 
19 11 -7.61 
19 12 -6.27 
19 13 -5.39 
19 14 -4.20 
19 15 -3.49 
19 16 -2.53 
19 17 -2.13 
19 18 -1.65 
19 19 -3.44 
19 20 -1.67 
19 21 -2.15 
19 22 -2.55 
19 23 -3.51 
19 24 -4.22 
19 25 -5.41 
19 26 -6.29 
19 27 -7.63 
19 28 -8.64 
19 29 -10.09 
19 30 -11.20 
19 31 -12.73 
19 32 -13.92 
19 33 -15.52 
19 34 -16.83 
19 35 -17.41 
19 36 -17.13 
19 37 -17.76 
19 38 -17.79 
19 39 -17.62 
19 40 -17.53 
19 41 -17.13 
19 42 -17.09 
19 43 -17.68 
19 44 -17.89 
19 45 -17.29 
19 46 -17.14 
19 47 -17.49 
19 48 -16.94 
19 49 -17.55 

20 0 -17.80 
20 1 -17.27 
20 2 -17.81 
20 3 -16.97 
20 4 -17.12 
20 5 -16.97 
20 6 -15.52 
20 7 -13.91 
20 8 -12.73 
20 9 -11.19 
20 10 -10.09 
20 11 -8.64 
20 12 -7.63 
20 13 -6.29 
20 14 -5.41 
20 15 -4.22 
20 16 -3.51 
20 17 -2.55 
20 18 -2.15 
20 19 -1.68 
20 20 -3.49 
20 21 -1.69 
20 22 -2.17 
20 23 -2.57 
20 24 -3.53 
20 25 -4.24 
20 26 -5.43 
20 27 -6.31 
20 28 -7.65 
20 29 -8.66 
20 30 -10.11 
20 31 -11.22 
20 32 -12.75 
20 33 -13.94 
20 34 -15.54 
20 35 -16.84 
20 36 -17.48 
20 37 -17.17 
20 38 -17.73 
20 39 -17.85 
20 40 -17.66 
20 41 -17.54 
20 42 -17.16 
20 43 -17.12 
20 44 -17.72 
20 45 -17.93 
20 46 -17.31 
20 47 -17.16 
20 48 -17.51 
20 49 -16.96 

21 0 -17.10 
21 1 -17.28 
21 2 -17.33 
21 3 -17.63 
21 4 -16.97 
21 5 -17.75 
21 6 -16.63 
21 7 -15.54 
21 8 -13.93 
21 9 -12.75 
21 10 -11.21 
21 11 -10.11 
21 12 -8.66 
21 13 -7.65 
21 14 -6.31 
21 15 -5.43 
21 16 -4.24 
21 17 -3.53 
21 18 -2.57 
21 19 -2.17 
21 20 -1.70 
21 21 -3.53 
21 22 -1.71 
21 23 -2.19 
21 24 -2.59 
21 25 -3.55 
21 26 -4.26 
21 27 -5.45 
21 28 -6.33 
21 29 -7.67 
21 30 -8.68 
21 31 -10.13 
21 32 -11.24 
21 33 -12.77 
21 34 -13.96 
21 35 -15.56 
21 36 -16.86 
21 37 -17.52 
21 38 -17.20 
21 39 -17.72 
21 40 -17.90 
21 41 -17.70 
21 42 -17.55 
21 43 -17.18 
21 44 -17.14 
21 45 -17.76 
21 46 -17.97 
21 47 -17.33 
21 48 -17.18 
21 49 -17.54 

22 0 -17.14 
22 1 -18.17 
22 2 -17.22 
22 3 -17.31 
22 4 -17.20 
22 5 -17.56 
22 6 -17.70 
22 7 -17.24 
22 8 -15.56 
22 9 -13.96 
22 10 -12.77 
22 11 -11.24 
22 12 -10.13 
22 13 -8.68 
22 14 -7.67 
22 15 -6.33 
22 16 -5.45 
22 17 -4.26 
22 18 -3.55 
22 19 -2.59 
22 20 -2.19 
22 21 -1.72 
22 22 -3.57 
22 23 -1.73 
22 24 -2.21 
22 25 -2.61 
22 26 -3.57 
22 27 -4.28 
22 28 -5.47 
22 29 -6.35 
22 30 -7.69 
22 31 -8.70 
22 32 -10.15 
22 33 -11.26 
22 34 -12.79 
22 35 -13.98 
22 36 -15.58 
22 37 -16.87 
22 38 -17.56 
22 39 -17.22 
22 40 -17.72 
22 41 -17.94 
22 42 -17.73 
22 43 -17.56 
22 44 -17.20 
22 45 -17.16 
22 46 -17.79 
22 47 -18.01 
22 48 -17.34 
22 49 -17.20 

23 0 -17.09 
23 1 -17.04 
23 2 -17.92 
23 3 -17.62 
23 4 -17.12 
23 5 -17.60 
23 6 -16.87 
23 7 -17.73 
23 8 -16.72 
23 9 -15.57 
23 10 -13.98 
23 11 -12.79 
23 12 -11.25 
23 13 -10.15 
23 14 -8.70 
23 15 -7.69 
23 16 -6.35 
23 17 -5.47 
23 18 -4.28 
23 19 -3.57 
23 20 -2.61 
23 21 -2.21 
23 22 -1.74 
23 23 -3.61 
23 24 -1.75 
23 25 -2.23 
23 26 -2.63 
23 27 -3.59 
23 28 -4.30 
23 29 -5.49 
23 30 -6.37 
23 31 -7.71 
23 32 -8.72 
23 33 -10.17 
23 34 -11.27 
23 35 -12.81 
23 36 -14.00 
23 37 -15.60 
23 38 -16.89 
23 39 -17.59 
23 40 -17.24 
23 41 -17.73 
23 42 -17.97 
23 43 -17.76 
23 44 -17.58 
23 45 -17.23 
23 46 -17.19 
23 47 -17.82 
23 48 -18.04 
23 49 -17.36 

24 0 -17.45 
24 1 -17.02 
24 2 -17.90 
24 3 -16.97 
24 4 -17.98 
24 5 -17.09 
24 6 -17.61 
24 7 -18.95 
24 8 -17.26 
24 9 -16.99 
24 10 -15.58 
24 11 -13.99 
24 12 -12.81 
24 13 -11.27 
24 14 -10.17 
24 15 -8.72 
24 16 -7.71 
24 17 -6.37 
24 18 -5.49 
24 19 -4.30 
24 20 -3.59 
24 21 -2.63 
24 22 -2.23 
24 23 -1.75 
24 24 -3.64 
24 25 -1.77 
24 26 -2.24 
24 27 -2.64 
24 28 -3.61 
24 29 -4.32 
24 30 -5.51 
24 31 -6.39 
24 32 -7.73 
24 33 -8.74 
24 34 -10.18 
24 35 -11.29 
24 36 -12.83 
24 37 -14.01 
24 38 -15.62 
24 39 -16.91 
24 40 -17.62 
24 41 -17.26 
24 42 -17.74 
24 43 -18.01 
24 44 -17.79 
24 45 -17.59 
24 46 -17.25 
24 47 -17.20 
24 48 -17.84 
24 49 -18.07 

25 0 -17.50 
25 1 -17.48 
25 2 -17.67 
25 3 -17.35 
25 4 -17.34 
25 5 -18.03 
25 6 -17.33 
25 7 -17.92 
25 8 -17.11 
25 9 -16.95 
25 10 -17.45 
25 11 -15.64 
25 12 -14.01 
25 13 -12.83 
25 14 -11.29 
25 15 -10.18 
25 16 -8.74 
25 17 -7.73 
25 18 -6.39 
25 19 -5.51 
25 20 -4.32 
25 21 -3.61 
25 22 -2.64 
25 23 -2.24 
25 24 -1.77 
25 25 -3.68 
25 26 -1.78 
25 27 -2.26 
25 28 -2.66 
25 29 -3.63 
25 30 -4.33 
25 31 -5.52 
25 32 -6.41 
25 33 -7.74 
25 34 -8.75 
25 35 -10.20 
25 36 -11.31 
25 37 -12.84 
25 38 -14.03 
25 39 -15.64 
25 40 -16.92 
25 41 -17.64 
25 42 -17.28 
25 43 -17.75 
25 44 -18.03 
25 45 -17.81 
25 46 -17.61 
25 47 -17.27 
25 48 -17.22 
25 49 -17.87 

26 0 -17.16 
26 1 -17.13 
26 2 -19.06 
26 3 -16.91 
26 4 -17.37 
26 5 -17.11 
26 6 -17.36 
26 7 -17.51 
26 8 -17.17 
26 9 -16.87 
26 10 -17.10 
26 11 -16.65 
26 12 -15.63 
26 13 -14.03 
26 14 -12.84 
26 15 -11.31 
26 16 -10.20 
26 17 -8.75 
26 18 -7.74 
26 19 -6.41 
26 20 -5.52 
26 21 -4.33 
26 22 -3.63 
26 23 -2.66 
26 24 -2.26 
26 25 -1.79 
26 26 -3.71 
26 27 -1.80 
26 28 -2.28 
26 29 -2.68 
26 30 -3.64 
26 31 -4.35 
26 32 -5.54 
26 33 -6.42 
26 34 -7.76 
26 35 -8.77 
26 36 -10.22 
26 37 -11.33 
26 38 -12.86 
26 39 -14.05 
26 40 -15.65 
26 41 -16.94 
26 42 -17.66 
26 43 -17.30 
26 44 -17.76 
26 45 -18.06 
26 46 -17.83 
26 47 -17.62 
26 48 -17.28 
26 49 -17.24 

27 0 -16.95 
27 1 -17.32 
27 2 -17.18 
27 3 -19.08 
27 4 -18.63 
27 5 -17.13 
27 6 -18.92 
27 7 -17.02 
27 8 -17.06 
27 9 -16.94 
27 10 -17.28 
27 11 -17.36 
27 12 -18.71 
27 13 -15.64 
27 14 -14.05 
27 15 -12.86 
27 16 -11.33 
27 17 -10.22 
27 18 -8.77 
27 19 -7.76 
27 20 -6.42 
27 21 -5.54 
27 22 -4.35 
27 23 -3.64 
27 24 -2.68 
27 25 -2.28 
27 26 -1.80 
27 27 -3.74 
27 28 -1.82 
27 29 -2.29 
27 30 -2.69 
27 31 -3.66 
27 32 -4.37 
27 33 -5.55 
27 34 -6.44 
27 35 -7.78 
27 36 -8.79 
27 37 -10.23 
27 38 -11.34 
27 39 -12.88 
27 40 -14.06 
27 41 -15.67 
27 42 -16.95 
27 43 -17.68 
27 44 -17.32 
27 45 -17.77 
27 46 -18.08 
27 47 -17.85 
27 48 -17.63 
27 49 -17.30 

28 0 -17.94 
28 1 -18.00 
28 2 -17.32 
28 3 -17.32 
28 4 -17.49 
28 5 -17.14 
28 6 -16.90 
28 7 -17.26 
28 8 -17.10 
28 9 -17.04 
28 10 -18.22 
28 11 -16.81 
28 12 -17.05 
28 13 -16.81 
28 14 -15.67 
28 15 -14.06 
28 16 -12.87 
28 17 -11.34 
28 18 -10.23 
28 19 -8.79 
28 20 -7.78 
28 21 -6.44 
28 22 -5.55 
28 23 -4.37 
28 24 -3.66 
28 25 -2.69 
28 26 -2.29 
28 27 -1.82 
28 28 -3.77 
28 29 -1.83 
28 30 -2.31 
28 31 -2.71 
28 32 -3.67 
28 33 -4.38 
28 34 -5.57 
28 35 -6.45 
28 36 -7.79 
28 37 -8.80 
28 38 -10.25 
28 39 -11.36 
28 40 -12.89 
28 41 -14.08 
28 42 -15.68 
28 43 -16.97 
28 44 -17.70 
28 45 -17.34 
28 46 -17.79 
28 47 -18.10 
28 48 -17.87 
28 49 -17.65 

29 0 -16.94 
29 1 -18.01 
29 2 -17.01 
29 3 -17.84 
29 4 -17.65 
29 5 -17.08 
29 6 -16.91 
29 7 -17.34 
29 8 -16.93 
29 9 -17.46 
29 10 -16.96 
29 11 -17.29 
29 12 -21.04 
29 13 -18.75 
29 14 -17.42 
29 15 -15.69 
29 16 -14.08 
29 17 -12.89 
29 18 -11.36 
29 19 -10.25 
29 20 -8.80 
29 21 -7.79 
29 22 -6.45 
29 23 -5.57 
29 24 -4.38 
29 25 -3.67 
29 26 -2.71 
29 27 -2.31 
29 28 -1.84 
29 29 -3.80 
29 30 -1.85 
29 31 -2.32 
29 32 -2.72 
29 33 -3.69 
29 34 -4.40 
29 35 -5.58 
29 36 -6.47 
29 37 -7.81 
29 38 -8.82 
29 39 -10.26 
29 40 -11.37 
29 41 -12.91 
29 42 -14.09 
29 43 -15.70 
29 44 -16.98 
29 45 -17.72 
29 46 -17.35 
29 47 -17.80 
29 48 -18.12 
29 49 -17.89 

30 0 -19.72 
30 1 -17.66 
30 2 -17.40 
30 3 -17.52 
30 4 -17.44 
30 5 -17.13 
30 6 -17.09 
30 7 -17.36 
30 8 -17.20 
30 9 -17.10 
30 10 -17.11 
30 11 -17.43 
30 12 -17.45 
30 13 -16.96 
30 14 -19.17 
30 15 -16.72 
30 16 -15.68 
30 17 -14.09 
30 18 -12.91 
30 19 -11.37 
30 20 -10.26 
30 21 -8.82 
30 22 -7.81 
30 23 -6.47 
30 24 -5.58 
30 25 -4.40 
30 26 -3.69 
30 27 -2.72 
30 28 -2.32 
30 29 -1.85 
30 30 -3.83 
30 31 -1.86 
30 32 -2.34 
30 33 -2.74 
30 34 -3.70 
30 35 -4.41 
30 36 -5.60 
30 37 -6.48 
30 38 -7.82 
30 39 -8.83 
30 40 -10.28 
30 41 -11.39 
30 42 -12.92 
30 43 -14.11 
30 44 -15.71 
30 45 -17.00 
30 46 -17.74 
30 47 -17.37 
30 48 -17.81 
30 49 -18.14 

31 0 -17.08 
31 1 -17.51 
31 2 -17.08 
31 3 -17.05 
31 4 -17.65 
31 5 -16.92 
31 6 -17.06 
31 7 -17.58 
31 8 -16.84 
31 9 -16.98 
31 10 -17.20 
31 11 -18.15 
31 12 -17.16 
31 13 -17.48 
31 14 -17.38 
31 15 -17.06 
31 16 -17.73 
31 17 -15.71 
31 18 -14.11 
31 19 -12.92 
31 20 -11.39 
31 21 -10.28 
31 22 -8.83 
31 23 -7.82 
31 24 -6.48 
31 25 -5.60 
31 26 -4.41 
31 27 -3.70 
31 28 -2.74 
31 29 -2.34 
31 30 -1.86 
31 31 -3.86 
31 32 -1.87 
31 33 -2.35 
31 34 -2.75 
31 35 -3.72 
31 36 -4.42 
31 37 -5.61 
31 38 -6.50 
31 39 -7.83 
31 40 -8.85 
31 41 -10.29 
31 42 -11.40 
31 43 -12.93 
31 44 -14.12 
31 45 -15.73 
31 46 -17.01 
31 47 -17.75 
31 48 -17.38 
31 49 -17.82 

32 0 -17.46 
32 1 -17.52 
32 2 -17.09 
32 3 -16.88 
32 4 -17.18 
32 5 -16.88 
32 6 -17.80 
32 7 -17.02 
32 8 -17.17 
32 9 -18.38 
32 10 -17.67 
32 11 -17.38 
32 12 -18.22 
32 13 -17.12 
32 14 -17.28 
32 15 -16.81 
32 16 -17.58 
32 17 -16.83 
32 18 -15.73 
32 19 -14.12 
32 20 -12.93 
32 21 -11.40 
32 22 -10.29 
32 23 -8.85 
32 24 -7.83 
32 25 -6.50 
32 26 -5.61 
32 27 -4.42 
32 28 -3.72 
32 29 -2.75 
32 30 -2.35 
32 31 -1.88 
32 32 -3.89 
32 33 -1.89 
32 34 -2.36 
32 35 -2.76 
32 36 -3.73 
32 37 -4.44 
32 38 -5.63 
32 39 -6.51 
32 40 -7.85 
32 41 -8.86 
32 42 -10.31 
32 43 -11.41 
32 44 -12.95 
32 45 -14.13 
32 46 -15.74 
32 47 -17.02 
32 48 -17.77 
32 49 -17.40 

33 0 -17.35 
33 1 -17.04 
33 2 -17.67 
33 3 -17.17 
33 4 -17.69 
33 5 -17.47 
33 6 -17.33 
33 7 -17.60 
33 8 -17.43 
33 9 -17.93 
33 10 -16.98 
33 11 -17.66 
33 12 -17.00 
33 13 -17.12 
33 14 -16.93 
33 15 -18.27 
33 16 -18.05 
33 17 -17.79 
33 18 -16.97 
33 19 -15.74 
33 20 -14.13 
33 21 -12.95 
33 22 -11.41 
33 23 -10.31 
33 24 -8.86 
33 25 -7.85 
33 26 -6.51 
33 27 -5.63 
33 28 -4.44 
33 29 -3.73 
33 30 -2.76 
33 31 -2.36 
33 32 -1.89 
33 33 -3.91 
33 34 -1.90 
33 35 -2.38 
33 36 -2.78 
33 37 -3.74 
33 38 -4.45 
33 39 -5.64 
33 40 -6.52 
33 41 -7.86 
33 42 -8.87 
33 43 -10.32 
33 44 -11.43 
33 45 -12.96 
33 46 -14.15 
33 47 -15.75 
33 48 -17.04 
33 49 -17.78 

34 0 -17.16 
34 1 -17.00 
34 2 -17.28 
34 3 -16.91 
34 4 -17.55 
34 5 -16.82 
34 6 -17.14 
34 7 -17.09 
34 8 -17.30 
34 9 -17.22 
34 10 -17.97 
34 11 -17.46 
34 12 -16.99 
34 13 -17.05 
34 14 -17.70 
34 15 -17.38 
34 16 -17.34 
34 17 -17.58 
34 18 -18.27 
34 19 -17.01 
34 20 -15.75 
34 21 -14.15 
34 22 -12.96 
34 23 -11.43 
34 24 -10.32 
34 25 -8.87 
34 26 -7.86 
34 27 -6.52 
34 28 -5.64 
34 29 -4.45 
34 30 -3.74 
34 31 -2.78 
34 32 -2.38 
34 33 -1.90 
34 34 -3.94 
34 35 -1.91 
34 36 -2.39 
34 37 -2.79 
34 38 -3.76 
34 39 -4.46 
34 40 -5.65 
34 41 -6.54 
34 42 -7.87 
34 43 -8.88 
34 44 -10.33 
34 45 -11.44 
34 46 -12.97 
34 47 -14.16 
34 48 -15.77 
34 49 -17.05 

35 0 -17.15 
35 1 -17.22 
35 2 -17.38 
35 3 -17.39 
35 4 -17.35 
35 5 -17.18 
35 6 -17.65 
35 7 -18.69 
35 8 -17.84 
35 9 -17.32 
35 10 -17.14 
35 11 -17.17 
35 12 -16.84 
35 13 -17.34 
35 14 -17.19 
35 15 -17.70 
35 16 -18.17 
35 17 -17.62 
35 18 -17.51 
35 19 -18.02 
35 20 -17.04 
35 21 -15.77 
35 22 -14.16 
35 23 -12.97 
35 24 -11.44 
35 25 -10.33 
35 26 -8.88 
35 27 -7.87 
35 28 -6.54 
35 29 -5.65 
35 30 -4.46 
35 31 -3.76 
35 32 -2.79 
35 33 -2.39 
35 34 -1.92 
35 35 -3.96 
35 36 -1.93 
35 37 -2.40 
35 38 -2.80 
35 39 -3.77 
35 40 -4.47 
35 41 -5.66 
35 42 -6.55 
35 43 -7.89 
35 44 -8.90 
35 45 -10.34 
35 46 -11.45 
35 47 -12.99 
35 48 -14.17 
35 49 -15.78 

36 0 -16.88 
36 1 -17.24 
36 2 -17.55 
36 3 -16.92 
36 4 -17.11 
36 5 -17.12 
36 6 -18.25 
36 7 -16.95 
36 8 -18.87 
36 9 -16.94 
36 10 -17.54 
36 11 -16.98 
36 12 -17.84 
36 13 -18.40 
36 14 -18.21 
36 15 -17.53 
36 16 -19.45 
36 17 -19.01 
36 18 -17.72 
36 19 -17.49 
36 20 -17.95 
36 21 -17.05 
36 22 -15.78 
36 23 -14.17 
36 24 -12.98 
36 25 -11.45 
36 26 -10.34 
36 27 -8.90 
36 28 -7.89 
36 29 -6.55 
36 30 -5.66 
36 31 -4.47 
36 32 -3.77 
36 33 -2.80 
36 34 -2.40 
36 35 -1.93 
36 36 -3.99 
36 37 -1.94 
36 38 -2.41 
36 39 -2.81 
36 40 -3.78 
36 41 -4.49 
36 42 -5.68 
36 43 -6.56 
36 44 -7.90 
36 45 -8.91 
36 46 -10.36 
36 47 -11.46 
36 48 -13.00 
36 49 -14.18 

37 0 -16.88 
37 1 -17.20 
37 2 -17.00 
37 3 -17.18 
37 4 -19.13 
37 5 -18.12 
37 6 -17.82 
37 7 -18.31 
37 8 -17.86 
37 9 -17.14 
37 10 -17.23 
37 11 -17.66 
37 12 -17.39 
37 13 -17.64 
37 14 -17.55 
37 15 -17.60 
37 16 -17.63 
37 17 -18.35 
37 18 -18.94 
37 19 -17.78 
37 20 -17.49 
37 21 -17.92 
37 22 -17.07 
37 23 -15.79 
37 24 -14.18 
37 25 -13.00 
37 26 -11.46 
37 27 -10.35 
37 28 -8.91 
37 29 -7.90 
37 30 -6.56 
37 31 -5.68 
37 32 -4.49 
37 33 -3.78 
37 34 -2.81 
37 35 -2.41 
37 36 -1.94 
37 37 -4.01 
37 38 -1.95 
37 39 -2.43 
37 40 -2.83 
37 41 -3.79 
37 42 -4.50 
37 43 -5.69 
37 44 -6.57 
37 45 -7.91 
37 46 -8.92 
37 47 -10.37 
37 48 -11.47 
37 49 -13.01 

38 0 -17.26 
38 1 -18.15 
38 2 -17.59 
38 3 -17.84 
38 4 -18.92 
38 5 -17.06 
38 6 -18.10 
38 7 -16.97 
38 8 -17.17 
38 9 -16.82 
38 10 -17.66 
38 11 -17.09 
38 12 -17.24 
38 13 -18.08 
38 14 -18.44 
38 15 -17.49 
38 16 -17.54 
38 17 -17.68 
38 18 -18.21 
38 19 -18.66 
38 20 -17.82 
38 21 -17.49 
38 22 -17.91 
38 23 -17.08 
38 24 -15.80 
38 25 -14.20 
38 26 -13.01 
38 27 -11.47 
38 28 -10.37 
38 29 -8.92 
38 30 -7.91 
38 31 -6.57 
38 32 -5.69 
38 33 -4.50 
38 34 -3.79 
38 35 -2.83 
38 36 -2.43 
38 37 -1.95 
38 38 -4.04 
38 39 -1.96 
38 40 -2.44 
38 41 -2.84 
38 42 -3.80 
38 43 -4.51 
38 44 -5.70 
38 45 -6.58 
38 46 -7.92 
38 47 -8.93 
38 48 -10.38 
38 49 -11.49 

39 0 -16.88 
39 1 -17.02 
39 2 -16.99 
39 3 -17.05 
39 4 -17.15 
39 5 -19.25 
39 6 -17.49 
39 7 -17.11 
39 8 -17.24 
39 9 -17.74 
39 10 -17.86 
39 11 -17.86 
39 12 -17.32 
39 13 -17.42 
39 14 -18.51 
39 15 -19.33 
39 16 -17.47 
39 17 -17.53 
39 18 -17.71 
39 19 -18.16 
39 20 -18.56 
39 21 -17.85 
39 22 -17.50 
39 23 -17.91 
39 24 -17.09 
39 25 -15.81 
39 26 -14.21 
39 27 -13.02 
39 28 -11.49 
39 29 -10.38 
39 30 -8.93 
39 31 -7.92 
39 32 -6.58 
39 33 -5.70 
39 34 -4.51 
39 35 -3.80 
39 36 -2.84 
39 37 -2.44 
39 38 -1.96 
39 39 -4.06 
39 40 -1.97 
39 41 -2.45 
39 42 -2.85 
39 43 -3.81 
39 44 -4.52 
39 45 -5.71 
39 46 -6.59 
39 47 -7.93 
39 48 -8.94 
39 49 -10.39 

40 0 -17.25 
40 1 -17.39 
40 2 -17.49 
40 3 -17.77 
40 4 -17.06 
40 5 -17.34 
40 6 -17.16 
40 7 -16.90 
40 8 -17.52 
40 9 -17.13 
40 10 -17.78 
40 11 -17.37 
40 12 -18.36 
40 13 -17.37 
40 14 -17.48 
40 15 -18.98 
40 16 -18.66 
40 17 -17.47 
40 18 -17.52 
40 19 -17.74 
40 20 -18.13 
40 21 -18.51 
40 22 -17.87 
40 23 -17.50 
40 24 -17.91 
40 25 -17.11 
40 26 -15.82 
40 27 -14.22 
40 28 -13.03 
40 29 -11.50 
40 30 -10.39 
40 31 -8.94 
40 32 -7.93 
40 33 -6.59 
40 34 -5.71 
40 35 -4.52 
40 36 -3.81 
40 37 -2.85 
40 38 -2.45 
40 39 -1.97 
40 40 -4.08 
40 41 -1.98 
40 42 -2.46 
40 43 -2.86 
40 44 -3.82 
40 45 -4.53 
40 46 -5.72 
40 47 -6.61 
40 48 -7.94 
40 49 -8.95 

41 0 -17.09 
41 1 -18.30 
41 2 -16.92 
41 3 -17.50 
41 4 -16.89 
41 5 -17.74 
41 6 -16.96 
41 7 -17.65 
41 8 -18.28 
41 9 -18.43 
41 10 -17.35 
41 11 -18.90 
41 12 -17.33 
41 13 -18.10 
41 14 -17.41 
41 15 -17.52 
41 16 -21.09 
41 17 -18.51 
41 18 -17.47 
41 19 -17.53 
41 20 -17.76 
41 21 -18.12 
41 22 -18.48 
41 23 -17.89 
41 24 -17.51 
41 25 -17.91 
41 26 -17.12 
41 27 -15.83 
41 28 -14.23 
41 29 -13.04 
41 30 -11.51 
41 31 -10.40 
41 32 -8.95 
41 33 -7.94 
41 34 -6.61 
41 35 -5.72 
41 36 -4.53 
41 37 -3.82 
41 38 -2.86 
41 39 -2.46 
41 40 -1.99 
41 41 -4.10 
41 42 -1.99 
41 43 -2.47 
41 44 -2.87 
41 45 -3.83 
41 46 -4.54 
41 47 -5.73 
41 48 -6.62 
41 49 -7.95 

42 0 -17.32 
42 1 -18.10 
42 2 -18.29 
42 3 -18.06 
42 4 -17.02 
42 5 -17.62 
42 6 -17.21 
42 7 -17.75 
42 8 -17.96 
42 9 -17.64 
42 10 -17.88 
42 11 -17.41 
42 12 -18.31 
42 13 -17.33 
42 14 -18.03 
42 15 -17.43 
42 16 -17.54 
42 17 -19.22 
42 18 -18.45 
42 19 -17.48 
42 20 -17.53 
42 21 -17.78 
42 22 -18.12 
42 23 -18.46 
42 24 -17.91 
42 25 -17.52 
42 26 -17.92 
42 27 -17.13 
42 28 -15.85 
42 29 -14.24 
42 30 -13.05 
42 31 -11.52 
42 32 -10.41 
42 33 -8.96 
42 34 -7.95 
42 35 -6.62 
42 36 -5.73 
42 37 -4.54 
42 38 -3.83 
42 39 -2.87 
42 40 -2.47 
42 41 -2.00 
42 42 -4.12 
42 43 -2.00 
42 44 -2.48 
42 45 -2.88 
42 46 -3.84 
42 47 -4.55 
42 48 -5.74 
42 49 -6.63 

43 0 -17.17 
43 1 -17.27 
43 2 -16.94 
43 3 -17.15 
43 4 -16.81 
43 5 -17.28 
43 6 -17.01 
43 7 -17.04 
43 8 -18.01 
43 9 -18.24 
43 10 -17.57 
43 11 -17.78 
43 12 -17.44 
43 13 -18.20 
43 14 -17.33 
43 15 -18.00 
43 16 -17.44 
43 17 -17.56 
43 18 -19.01 
43 19 -18.41 
43 20 -17.49 
43 21 -17.54 
43 22 -17.79 
43 23 -18.12 
43 24 -18.45 
43 25 -17.93 
43 26 -17.53 
43 27 -17.92 
43 28 -17.14 
43 29 -15.86 
43 30 -14.25 
43 31 -13.06 
43 32 -11.53 
43 33 -10.42 
43 34 -8.97 
43 35 -7.96 
43 36 -6.63 
43 37 -5.74 
43 38 -4.55 
43 39 -3.84 
43 40 -2.88 
43 41 -2.48 
43 42 -2.01 
43 43 -4.14 
43 44 -2.01 
43 45 -2.49 
43 46 -2.89 
43 47 -3.85 
43 48 -4.56 
43 49 -5.75 

44 0 -17.83 
44 1 -17.51 
44 2 -17.98 
44 3 -17.50 
44 4 -17.55 
44 5 -17.48 
44 6 -17.71 
44 7 -17.16 
44 8 -17.13 
44 9 -17.85 
44 10 -18.04 
44 11 -17.55 
44 12 -17.75 
44 13 -17.47 
44 14 -18.15 
44 15 -17.33 
44 16 -17.98 
44 17 -17.46 
44 18 -17.58 
44 19 -18.91 
44 20 -18.39 
44 21 -17.49 
44 22 -17.54 
44 23 -17.81 
44 24 -18.12 
44 25 -18.45 
44 26 -17.94 
44 27 -17.54 
44 28 -17.93 
44 29 -17.15 
44 30 -15.87 
44 31 -14.26 
44 32 -13.07 
44 33 -11.54 
44 34 -10.43 
44 35 -8.98 
44 36 -7.97 
44 37 -6.64 
44 38 -5.75 
44 39 -4.56 
44 40 -3.85 
44 41 -2.89 
44 42 -2.49 
44 43 -2.02 
44 44 -4.16 
44 45 -2.02 
44 46 -2.50 
44 47 -2.90 
44 48 -3.86 
44 49 -4.57 

45 0 -17.00 
45 1 -17.35 
45 2 -16.96 
45 3 -17.54 
45 4 -17.07 
45 5 -18.50 
45 6 -17.24 
45 7 -17.46 
45 8 -17.20 
45 9 -17.16 
45 10 -17.81 
45 11 -17.98 
45 12 -17.55 
45 13 -17.74 
45 14 -17.48 
45 15 -18.13 
45 16 -17.34 
45 17 -17.98 
45 18 -17.47 
45 19 -17.59 
45 20 -18.85 
45 21 -18.37 
45 22 -17.50 
45 23 -17.55 
45 24 -17.82 
45 25 -18.12 
45 26 -18.45 
45 27 -17.95 
45 28 -17.55 
45 29 -17.94 
45 30 -17.16 
45 31 -15.88 
45 32 -14.27 
45 33 -13.08 
45 34 -11.55 
45 35 -10.44 
45 36 -8.99 
45 37 -7.98 
45 38 -6.65 
45 39 -5.76 
45 40 -4.57 
45 41 -3.86 
45 42 -2.90 
45 43 -2.50 
45 44 -2.03 
45 45 -4.18 
45 46 -2.03 
45 47 -2.51 
45 48 -2.91 
45 49 -3.87 

46 0 -17.19 
46 1 -17.57 
46 2 -18.17 
46 3 -18.25 
46 4 -17.23 
46 5 -17.23 
46 6 -17.92 
46 7 -17.21 
46 8 -17.43 
46 9 -17.22 
46 10 -17.18 
46 11 -17.79 
46 12 -17.95 
46 13 -17.55 
46 14 -17.74 
46 15 -17.50 
46 16 -18.12 
46 17 -17.34 
46 18 -17.98 
46 19 -17.48 
46 20 -17.60 
46 21 -18.81 
46 22 -18.37 
46 23 -17.51 
46 24 -17.56 
46 25 -17.83 
46 26 -18.13 
46 27 -18.45 
46 28 -17.96 
46 29 -17.55 
46 30 -17.94 
46 31 -17.17 
46 32 -15.88 
46 33 -14.28 
46 34 -13.09 
46 35 -11.56 
46 36 -10.45 
46 37 -9.00 
46 38 -7.99 
46 39 -6.66 
46 40 -5.77 
46 41 -4.58 
46 42 -3.87 
46 43 -2.91 
46 44 -2.51 
46 45 -2.04 
46 46 -4.20 
46 47 -2.04 
46 48 -2.52 
46 49 -2.92 

47 0 -16.90 
47 1 -17.43 
47 2 -17.08 
47 3 -17.63 
47 4 -17.73 
47 5 -17.37 
47 6 -17.28 
47 7 -17.82 
47 8 -17.21 
47 9 -17.43 
47 10 -17.23 
47 11 -17.20 
47 12 -17.79 
47 13 -17.94 
47 14 -17.55 
47 15 -17.74 
47 16 -17.51 
47 17 -18.11 
47 18 -17.35 
47 19 -17.98 
47 20 -17.49 
47 21 -17.62 
47 22 -18.78 
47 23 -18.36 
47 24 -17.52 
47 25 -17.57 
47 26 -17.84 
47 27 -18.13 
47 28 -18.45 
47 29 -17.98 
47 30 -17.56 
47 31 -17.95 
47 32 -17.18 
47 33 -15.89 
47 34 -14.29 
47 35 -13.10 
47 36 -11.57 
47 37 -10.46 
47 38 -9.01 
47 39 -8.00 
47 40 -6.66 
47 41 -5.78 
47 42 -4.59 
47 43 -3.88 
47 44 -2.92 
47 45 -2.52 
47 46 -2.04 
47 47 -4.22 
47 48 -2.05 
47 49 -2.53 

48 0 -17.69 
48 1 -17.48 
48 2 -18.09 
48 3 -17.23 
48 4 -18.06 
48 5 -17.66 
48 6 -17.41 
48 7 -17.30 
48 8 -17.79 
48 9 -17.21 
48 10 -17.43 
48 11 -17.24 
48 12 -17.21 
48 13 -17.78 
48 14 -17.93 
48 15 -17.56 
48 16 -17.74 
48 17 -17.52 
48 18 -18.11 
48 19 -17.36 
48 20 -17.98 
48 21 -17.50 
48 22 -17.63 
48 23 -18.77 
48 24 -18.36 
48 25 -17.52 
48 26 -17.57 
48 27 -17.85 
48 28 -18.14 
48 29 -18.45 
48 30 -17.99 
48 31 -17.57 
48 32 -17.96 
48 33 -17.19 
48 34 -15.90 
48 35 -14.30 
48 36 -13.11 
48 37 -11.58 
48 38 -10.47 
48 39 -9.02 
48 40 -8.01 
48 41 -6.67 
48 42 -5.79 
48 43 -4.60 
48 44 -3.89 
48 45 -2.93 
48 46 -2.53 
48 47 -2.05 
48 48 -4.24 
48 49 -2.06 

49 0 -17.08 
49 1 -17.30 
49 2 -17.26 
49 3 -17.66 
49 4 -17.27 
49 5 -18.24 
49 6 -17.64 
49 7 -17.44 
49 8 -17.32 
49 9 -17.78 
49 10 -17.22 
49 11 -17.43 
49 12 -17.26 
49 13 -17.22 
49 14 -17.79 
49 15 -17.93 
49 16 -17.56 
49 17 -17.74 
49 18 -17.53 
49 19 -18.11 
49 20 -17.37 
49 21 -17.99 
49 22 -17.52 
49 23 -17.64 
49 24 -18.76 
49 25 -18.36 
49 26 -17.53 
49 27 -17.58 
49 28 -17.86 
49 29 -18.14 
49 30 -18.46 
49 31 -18.00 
49 32 -17.58 
49 33 -17.97 
49 34 -17.20 
49 35 -15.91 
49 36 -14.31 
49 37 -13.12 
49 38 -11.58 
49 39 -10.48 
49 40 -9.03 
49 41 -8.02 
49 42 -6.68 
49 43 -5.80 
49 44 -4.61 
49 45 -3.90 
49 46 -2.94 
49 47 -2.54 
49 48 -2.06 
49 49 -4.25 


==> figs/contour_DE_M=50nu=5.dat <==
0 0 -0.56 
0 1 -0.44 
0 2 -0.51 
0 3 -0.29 
0 4 0.00 
0 5 -0.82 
0 6 -0.44 
0 7 -1.04 
0 8 -1.26 
0 9 -1.83 
0 10 -2.32 
0 11 -2.90 
0 12 -3.57 
0 13 -4.17 
0 14 -4.98 
0 15 -5.59 
0 16 -6.51 
0 17 -7.14 
0 18 -8.16 
0 19 -8.81 
0 20 -9.90 
0 21 -10.58 
0 22 -11.74 
0 23 -12.43 
0 24 -13.64 
0 25 -14.28 
0 26 -15.94 
0 27 -15.92 
0 28 -16.39 
0 29 -16.40 
0 30 -15.80 
0 31 -15.80 
0 32 -15.55 
0 33 -16.16 
0 34 -15.95 
0 35 -15.33 
0 36 -16.15 
0 37 -15.13 
0 38 -15.40 
0 39 -15.13 
0 40 -15.19 
0 41 -15.15 
0 42 -15.05 
0 43 -15.28 
0 44 -14.91 
0 45 -15.02 
0 46 -15.18 
0 47 -15.33 
0 48 -15.31 
0 49 -15.58 

1 0 -1.26 
1 1 -1.40 
1 2 -0.48 
1 3 -0.83 
1 4 -0.24 
1 5 -0.83 
1 6 -0.47 
1 7 -1.27 
1 8 -1.09 
1 9 -2.05 
1 10 -2.00 
1 11 -3.07 
1 12 -3.13 
1 13 -4.29 
1 14 -4.43 
1 15 -5.66 
1 16 -5.87 
1 17 -7.17 
1 18 -7.44 
1 19 -8.79 
1 20 -9.12 
1 21 -10.52 
1 22 -10.89 
1 23 -12.34 
1 24 -12.75 
1 25 -14.26 
1 26 -14.67 
1 27 -15.86 
1 28 -16.46 
1 29 -16.07 
1 30 -15.65 
1 31 -16.07 
1 32 -15.69 
1 33 -15.88 
1 34 -15.88 
1 35 -15.42 
1 36 -16.22 
1 37 -15.36 
1 38 -15.53 
1 39 -15.73 
1 40 -15.26 
1 41 -15.30 
1 42 -15.16 
1 43 -15.51 
1 44 -15.37 
1 45 -17.00 
1 46 -16.33 
1 47 -16.04 
1 48 -15.98 
1 49 -16.76 

2 0 -1.53 
2 1 -0.58 
2 2 -1.16 
2 3 -0.81 
2 4 -3.21 
2 5 -0.81 
2 6 -1.21 
2 7 -0.78 
2 8 -1.54 
2 9 -1.34 
2 10 -2.28 
2 11 -2.23 
2 12 -3.29 
2 13 -3.34 
2 14 -4.49 
2 15 -4.63 
2 16 -5.86 
2 17 -6.07 
2 18 -7.37 
2 19 -7.64 
2 20 -8.99 
2 21 -9.31 
2 22 -10.72 
2 23 -11.08 
2 24 -12.53 
2 25 -12.94 
2 26 -14.44 
2 27 -14.87 
2 28 -15.84 
2 29 -15.78 
2 30 -15.96 
2 31 -16.89 
2 32 -16.51 
2 33 -15.66 
2 34 -15.48 
2 35 -16.33 
2 36 -16.43 
2 37 -15.64 
2 38 -15.39 
2 39 -15.80 
2 40 -15.69 
2 41 -16.01 
2 42 -15.90 
2 43 -15.76 
2 44 -15.69 
2 45 -15.61 
2 46 -16.28 
2 47 -16.43 
2 48 -16.33 
2 49 -17.26 

3 0 -0.69 
3 1 -1.37 
3 2 -1.36 
3 3 -2.36 
3 4 -1.93 
3 5 -1.97 
3 6 -0.92 
3 7 -1.35 
3 8 -0.92 
3 9 -1.68 
3 10 -1.48 
3 11 -2.42 
3 12 -2.36 
3 13 -3.42 
3 14 -3.47 
3 15 -4.63 
3 16 -4.77 
3 17 -6.00 
3 18 -6.21 
3 19 -7.50 
3 20 -7.77 
3 21 -9.12 
3 22 -9.45 
3 23 -10.85 
3 24 -11.22 
3 25 -12.66 
3 26 -13.08 
3 27 -14.56 
3 28 -15.05 
3 29 -15.81 
3 30 -16.32 
3 31 -16.57 
3 32 -16.13 
3 33 -15.66 
3 34 -15.84 
3 35 -16.14 
3 36 -15.95 
3 37 -15.80 
3 38 -16.21 
3 39 -16.11 
3 40 -15.79 
3 41 -16.28 
3 42 -16.19 
3 43 -16.23 
3 44 -15.96 
3 45 -15.96 
3 46 -15.65 
3 47 -16.41 
3 48 -16.79 
3 49 -16.47 

4 0 -1.26 
4 1 -2.03 
4 2 -2.25 
4 3 -1.41 
4 4 -2.27 
4 5 -1.65 
4 6 -2.23 
4 7 -1.05 
4 8 -1.46 
4 9 -1.03 
4 10 -1.79 
4 11 -1.58 
4 12 -2.52 
4 13 -2.46 
4 14 -3.52 
4 15 -3.58 
4 16 -4.73 
4 17 -4.87 
4 18 -6.10 
4 19 -6.31 
4 20 -7.60 
4 21 -7.87 
4 22 -9.23 
4 23 -9.55 
4 24 -10.95 
4 25 -11.32 
4 26 -12.77 
4 27 -13.18 
4 28 -14.65 
4 29 -15.12 
4 30 -16.07 
4 31 -16.56 
4 32 -15.87 
4 33 -16.25 
4 34 -16.28 
4 35 -18.42 
4 36 -16.31 
4 37 -16.08 
4 38 -16.53 
4 39 -15.78 
4 40 -15.89 
4 41 -16.60 
4 42 -16.69 
4 43 -16.24 
4 44 -16.16 
4 45 -16.40 
4 46 -16.08 
4 47 -15.83 
4 48 -16.49 
4 49 -16.66 

5 0 -0.93 
5 1 -1.67 
5 2 -1.16 
5 3 -2.61 
5 4 -1.66 
5 5 -2.57 
5 6 -1.76 
5 7 -2.36 
5 8 -1.14 
5 9 -1.55 
5 10 -1.11 
5 11 -1.87 
5 12 -1.67 
5 13 -2.60 
5 14 -2.55 
5 15 -3.61 
5 16 -3.66 
5 17 -4.81 
5 18 -4.95 
5 19 -6.18 
5 20 -6.39 
5 21 -7.69 
5 22 -7.95 
5 23 -9.31 
5 24 -9.63 
5 25 -11.03 
5 26 -11.40 
5 27 -12.85 
5 28 -13.26 
5 29 -14.74 
5 30 -15.17 
5 31 -16.23 
5 32 -16.62 
5 33 -16.73 
5 34 -16.36 
5 35 -16.37 
5 36 -15.85 
5 37 -16.08 
5 38 -15.97 
5 39 -16.46 
5 40 -16.25 
5 41 -15.91 
5 42 -16.86 
5 43 -16.42 
5 44 -16.08 
5 45 -16.24 
5 46 -16.28 
5 47 -16.17 
5 48 -15.94 
5 49 -16.56 

6 0 -1.77 
6 1 -1.20 
6 2 -1.61 
6 3 -1.29 
6 4 -3.11 
6 5 -1.72 
6 6 -2.71 
6 7 -1.82 
6 8 -2.48 
6 9 -1.22 
6 10 -1.63 
6 11 -1.19 
6 12 -1.94 
6 13 -1.74 
6 14 -2.67 
6 15 -2.62 
6 16 -3.67 
6 17 -3.73 
6 18 -4.88 
6 19 -5.02 
6 20 -6.25 
6 21 -6.46 
6 22 -7.75 
6 23 -8.02 
6 24 -9.38 
6 25 -9.70 
6 26 -11.10 
6 27 -11.47 
6 28 -12.92 
6 29 -13.33 
6 30 -14.84 
6 31 -15.24 
6 32 -16.56 
6 33 -16.25 
6 34 -16.25 
6 35 -16.09 
6 36 -16.16 
6 37 -16.54 
6 38 -16.66 
6 39 -16.58 
6 40 -16.34 
6 41 -16.37 
6 42 -16.06 
6 43 -16.69 
6 44 -16.48 
6 45 -16.27 
6 46 -16.31 
6 47 -16.31 
6 48 -16.25 
6 49 -16.03 

7 0 -1.64 
7 1 -1.98 
7 2 -1.21 
7 3 -1.68 
7 4 -1.34 
7 5 -3.36 
7 6 -1.79 
7 7 -2.83 
7 8 -1.88 
7 9 -2.57 
7 10 -1.29 
7 11 -1.69 
7 12 -1.25 
7 13 -2.00 
7 14 -1.80 
7 15 -2.73 
7 16 -2.68 
7 17 -3.73 
7 18 -3.79 
7 19 -4.94 
7 20 -5.08 
7 21 -6.31 
7 22 -6.52 
7 23 -7.81 
7 24 -8.08 
7 25 -9.43 
7 26 -9.76 
7 27 -11.16 
7 28 -11.53 
7 29 -12.97 
7 30 -13.39 
7 31 -14.88 
7 32 -15.36 
7 33 -16.06 
7 34 -16.26 
7 35 -16.37 
7 36 -16.25 
7 37 -16.75 
7 38 -16.52 
7 39 -17.34 
7 40 -16.72 
7 41 -16.59 
7 42 -17.02 
7 43 -16.13 
7 44 -17.44 
7 45 -16.52 
7 46 -16.37 
7 47 -16.37 
7 48 -16.36 
7 49 -16.32 

8 0 -2.63 
8 1 -1.82 
8 2 -2.01 
8 3 -1.27 
8 4 -1.74 
8 5 -1.39 
8 6 -3.71 
8 7 -1.85 
8 8 -2.94 
8 9 -1.93 
8 10 -2.65 
8 11 -1.35 
8 12 -1.74 
8 13 -1.30 
8 14 -2.05 
8 15 -1.85 
8 16 -2.78 
8 17 -2.73 
8 18 -3.79 
8 19 -3.84 
8 20 -4.99 
8 21 -5.13 
8 22 -6.36 
8 23 -6.57 
8 24 -7.87 
8 25 -8.13 
8 26 -9.49 
8 27 -9.81 
8 28 -11.21 
8 29 -11.58 
8 30 -13.03 
8 31 -13.44 
8 32 -14.91 
8 33 -15.32 
8 34 -17.46 
8 35 -16.20 
8 36 -18.04 
8 37 -18.11 
8 38 -17.50 
8 39 -16.53 
8 40 -16.79 
8 41 -17.12 
8 42 -16.65 
8 43 -16.68 
8 44 -16.19 
8 45 -18.41 
8 46 -16.56 
8 47 -16.44 
8 48 -16.42 
8 49 -16.40 

9 0 -2.63 
9 1 -2.79 
9 2 -1.85 
9 3 -2.07 
9 4 -1.32 
9 5 -1.78 
9 6 -1.44 
9 7 -4.36 
9 8 -1.90 
9 9 -3.04 
9 10 -1.98 
9 11 -2.73 
9 12 -1.40 
9 13 -1.79 
9 14 -1.35 
9 15 -2.10 
9 16 -1.90 
9 17 -2.83 
9 18 -2.77 
9 19 -3.83 
9 20 -3.88 
9 21 -5.04 
9 22 -5.18 
9 23 -6.41 
9 24 -6.61 
9 25 -7.91 
9 26 -8.18 
9 27 -9.53 
9 28 -9.85 
9 29 -11.26 
9 30 -11.63 
9 31 -13.07 
9 32 -13.48 
9 33 -14.99 
9 34 -15.48 
9 35 -16.53 
9 36 -16.86 
9 37 -16.98 
9 38 -17.63 
9 39 -16.86 
9 40 -16.31 
9 41 -16.85 
9 42 -17.34 
9 43 -16.70 
9 44 -16.67 
9 45 -16.24 
9 46 -18.14 
9 47 -16.60 
9 48 -16.50 
9 49 -16.47 

10 0 -3.73 
10 1 -2.77 
10 2 -2.83 
10 3 -1.90 
10 4 -2.11 
10 5 -1.37 
10 6 -1.83 
10 7 -1.48 
10 8 -4.27 
10 9 -1.95 
10 10 -3.13 
10 11 -2.02 
10 12 -2.79 
10 13 -1.44 
10 14 -1.83 
10 15 -1.39 
10 16 -2.14 
10 17 -1.94 
10 18 -2.87 
10 19 -2.82 
10 20 -3.88 
10 21 -3.93 
10 22 -5.08 
10 23 -5.22 
10 24 -6.45 
10 25 -6.66 
10 26 -7.95 
10 27 -8.22 
10 28 -9.58 
10 29 -9.90 
10 30 -11.30 
10 31 -11.67 
10 32 -13.11 
10 33 -13.52 
10 34 -15.01 
10 35 -15.47 
10 36 -16.43 
10 37 -17.01 
10 38 -18.39 
10 39 -16.66 
10 40 -16.91 
10 41 -16.47 
10 42 -16.88 
10 43 -17.18 
10 44 -16.75 
10 45 -16.69 
10 46 -16.29 
10 47 -17.92 
10 48 -16.64 
10 49 -16.55 

11 0 -3.83 
11 1 -3.87 
11 2 -2.81 
11 3 -2.87 
11 4 -1.95 
11 5 -2.15 
11 6 -1.41 
11 7 -1.87 
11 8 -1.51 
11 9 -3.93 
11 10 -1.99 
11 11 -3.21 
11 12 -2.05 
11 13 -2.85 
11 14 -1.48 
11 15 -1.87 
11 16 -1.43 
11 17 -2.18 
11 18 -1.98 
11 19 -2.91 
11 20 -2.85 
11 21 -3.91 
11 22 -3.96 
11 23 -5.12 
11 24 -5.26 
11 25 -6.49 
11 26 -6.69 
11 27 -7.99 
11 28 -8.26 
11 29 -9.61 
11 30 -9.93 
11 31 -11.34 
11 32 -11.71 
11 33 -13.15 
11 34 -13.56 
11 35 -15.05 
11 36 -15.50 
11 37 -16.61 
11 38 -17.03 
11 39 -18.43 
11 40 -16.95 
11 41 -16.93 
11 42 -16.54 
11 43 -16.91 
11 44 -17.15 
11 45 -16.80 
11 46 -16.72 
11 47 -16.33 
11 48 -17.85 
11 49 -16.67 

12 0 -5.02 
12 1 -3.95 
12 2 -3.91 
12 3 -2.85 
12 4 -2.91 
12 5 -1.98 
12 6 -2.19 
12 7 -1.45 
12 8 -1.90 
12 9 -1.55 
12 10 -3.79 
12 11 -2.03 
12 12 -3.28 
12 13 -2.09 
12 14 -2.90 
12 15 -1.52 
12 16 -1.91 
12 17 -1.46 
12 18 -2.22 
12 19 -2.01 
12 20 -2.95 
12 21 -2.89 
12 22 -3.95 
12 23 -4.00 
12 24 -5.15 
12 25 -5.29 
12 26 -6.52 
12 27 -6.73 
12 28 -8.03 
12 29 -8.30 
12 30 -9.65 
12 31 -9.97 
12 32 -11.37 
12 33 -11.74 
12 34 -13.19 
12 35 -13.60 
12 36 -15.09 
12 37 -15.51 
12 38 -16.64 
12 39 -18.51 
12 40 -18.09 
12 41 -17.08 
12 42 -16.96 
12 43 -16.59 
12 44 -16.94 
12 45 -17.15 
12 46 -16.84 
12 47 -16.75 
12 48 -16.37 
12 49 -17.83 

13 0 -5.19 
13 1 -5.14 
13 2 -3.99 
13 3 -3.95 
13 4 -2.89 
13 5 -2.95 
13 6 -2.02 
13 7 -2.23 
13 8 -1.48 
13 9 -1.94 
13 10 -1.58 
13 11 -3.72 
13 12 -2.06 
13 13 -3.35 
13 14 -2.12 
13 15 -2.94 
13 16 -1.55 
13 17 -1.94 
13 18 -1.50 
13 19 -2.25 
13 20 -2.04 
13 21 -2.98 
13 22 -2.92 
13 23 -3.98 
13 24 -4.03 
13 25 -5.19 
13 26 -5.32 
13 27 -6.56 
13 28 -6.76 
13 29 -8.06 
13 30 -8.33 
13 31 -9.68 
13 32 -10.00 
13 33 -11.41 
13 34 -11.77 
13 35 -13.22 
13 36 -13.63 
13 37 -15.12 
13 38 -15.56 
13 39 -16.68 
13 40 -17.85 
13 41 -18.00 
13 42 -17.15 
13 43 -16.98 
13 44 -16.64 
13 45 -16.97 
13 46 -17.16 
13 47 -16.87 
13 48 -16.77 
13 49 -16.40 

14 0 -6.46 
14 1 -5.30 
14 2 -5.18 
14 3 -4.03 
14 4 -3.98 
14 5 -2.92 
14 6 -2.98 
14 7 -2.05 
14 8 -2.26 
14 9 -1.51 
14 10 -1.97 
14 11 -1.61 
14 12 -3.68 
14 13 -2.10 
14 14 -3.41 
14 15 -2.15 
14 16 -2.99 
14 17 -1.59 
14 18 -1.97 
14 19 -1.53 
14 20 -2.28 
14 21 -2.08 
14 22 -3.01 
14 23 -2.95 
14 24 -4.01 
14 25 -4.06 
14 26 -5.22 
14 27 -5.35 
14 28 -6.59 
14 29 -6.79 
14 30 -8.09 
14 31 -8.36 
14 32 -9.71 
14 33 -10.03 
14 34 -11.44 
14 35 -11.80 
14 36 -13.25 
14 37 -13.66 
14 38 -15.15 
14 39 -15.59 
14 40 -16.72 
14 41 -17.70 
14 42 -17.96 
14 43 -17.21 
14 44 -17.01 
14 45 -16.67 
14 46 -17.00 
14 47 -17.18 
14 48 -16.90 
14 49 -16.80 

15 0 -6.70 
15 1 -6.56 
15 2 -5.34 
15 3 -5.21 
15 4 -4.06 
15 5 -4.01 
15 6 -2.95 
15 7 -3.01 
15 8 -2.08 
15 9 -2.29 
15 10 -1.54 
15 11 -2.00 
15 12 -1.64 
15 13 -3.65 
15 14 -2.13 
15 15 -3.47 
15 16 -2.17 
15 17 -3.03 
15 18 -1.62 
15 19 -2.00 
15 20 -1.56 
15 21 -2.31 
15 22 -2.10 
15 23 -3.04 
15 24 -2.98 
15 25 -4.04 
15 26 -4.09 
15 27 -5.25 
15 28 -5.38 
15 29 -6.61 
15 30 -6.82 
15 31 -8.12 
15 32 -8.39 
15 33 -9.74 
15 34 -10.06 
15 35 -11.46 
15 36 -11.83 
15 37 -13.28 
15 38 -13.69 
15 39 -15.18 
15 40 -15.62 
15 41 -16.75 
15 42 -17.65 
15 43 -17.94 
15 44 -17.26 
15 45 -17.04 
15 46 -16.71 
15 47 -17.03 
15 48 -17.19 
15 49 -16.93 

16 0 -8.02 
16 1 -6.80 
16 2 -6.60 
16 3 -5.37 
16 4 -5.24 
16 5 -4.09 
16 6 -4.04 
16 7 -2.98 
16 8 -3.04 
16 9 -2.11 
16 10 -2.32 
16 11 -1.57 
16 12 -2.03 
16 13 -1.67 
16 14 -3.63 
16 15 -2.16 
16 16 -3.53 
16 17 -2.20 
16 18 -3.06 
16 19 -1.64 
16 20 -2.03 
16 21 -1.58 
16 22 -2.34 
16 23 -2.13 
16 24 -3.06 
16 25 -3.01 
16 26 -4.07 
16 27 -4.12 
16 28 -5.27 
16 29 -5.41 
16 30 -6.64 
16 31 -6.85 
16 32 -8.14 
16 33 -8.41 
16 34 -9.77 
16 35 -10.09 
16 36 -11.49 
16 37 -11.86 
16 38 -13.31 
16 39 -13.72 
16 40 -15.21 
16 41 -15.65 
16 42 -16.78 
16 43 -17.63 
16 44 -17.94 
16 45 -17.30 
16 46 -17.06 
16 47 -16.74 
16 48 -17.06 
16 49 -17.21 

17 0 -8.32 
17 1 -8.12 
17 2 -6.83 
17 3 -6.63 
17 4 -5.40 
17 5 -5.27 
17 6 -4.12 
17 7 -4.07 
17 8 -3.01 
17 9 -3.07 
17 10 -2.14 
17 11 -2.34 
17 12 -1.60 
17 13 -2.05 
17 14 -1.69 
17 15 -3.62 
17 16 -2.18 
17 17 -3.58 
17 18 -2.22 
17 19 -3.10 
17 20 -1.67 
17 21 -2.06 
17 22 -1.61 
17 23 -2.36 
17 24 -2.16 
17 25 -3.09 
17 26 -3.03 
17 27 -4.09 
17 28 -4.14 
17 29 -5.30 
17 30 -5.43 
17 31 -6.67 
17 32 -6.87 
17 33 -8.17 
17 34 -8.44 
17 35 -9.79 
17 36 -10.11 
17 37 -11.52 
17 38 -11.88 
17 39 -13.33 
17 40 -13.74 
17 41 -15.23 
17 42 -15.67 
17 43 -16.81 
17 44 -17.63 
17 45 -17.94 
17 46 -17.34 
17 47 -17.09 
17 48 -16.77 
17 49 -17.08 

18 0 -9.69 
18 1 -8.41 
18 2 -8.15 
18 3 -6.86 
18 4 -6.66 
18 5 -5.43 
18 6 -5.30 
18 7 -4.14 
18 8 -4.09 
18 9 -3.03 
18 10 -3.09 
18 11 -2.16 
18 12 -2.37 
18 13 -1.62 
18 14 -2.08 
18 15 -1.71 
18 16 -3.62 
18 17 -2.21 
18 18 -3.62 
18 19 -2.25 
18 20 -3.13 
18 21 -1.70 
18 22 -2.08 
18 23 -1.63 
18 24 -2.38 
18 25 -2.18 
18 26 -3.11 
18 27 -3.06 
18 28 -4.12 
18 29 -4.17 
18 30 -5.32 
18 31 -5.46 
18 32 -6.69 
18 33 -6.90 
18 34 -8.19 
18 35 -8.46 
18 36 -9.81 
18 37 -10.14 
18 38 -11.54 
18 39 -11.91 
18 40 -13.35 
18 41 -13.77 
18 42 -15.25 
18 43 -15.70 
18 44 -16.83 
18 45 -17.63 
18 46 -17.95 
18 47 -17.37 
18 48 -17.11 
18 49 -16.79 

19 0 -10.04 
19 1 -9.79 
19 2 -8.45 
19 3 -8.18 
19 4 -6.89 
19 5 -6.68 
19 6 -5.45 
19 7 -5.32 
19 8 -4.17 
19 9 -4.12 
19 10 -3.06 
19 11 -3.12 
19 12 -2.18 
19 13 -2.39 
19 14 -1.64 
19 15 -2.10 
19 16 -1.74 
19 17 -3.62 
19 18 -2.23 
19 19 -3.67 
19 20 -2.27 
19 21 -3.16 
19 22 -1.72 
19 23 -2.10 
19 24 -1.66 
19 25 -2.41 
19 26 -2.20 
19 27 -3.14 
19 28 -3.08 
19 29 -4.14 
19 30 -4.19 
19 31 -5.34 
19 32 -5.48 
19 33 -6.71 
19 34 -6.92 
19 35 -8.22 
19 36 -8.48 
19 37 -9.84 
19 38 -10.16 
19 39 -11.56 
19 40 -11.93 
19 41 -13.38 
19 42 -13.79 
19 43 -15.28 
19 44 -15.72 
19 45 -16.86 
19 46 -17.64 
19 47 -17.96 
19 48 -17.40 
19 49 -17.13 

20 0 -11.46 
20 1 -10.13 
20 2 -9.82 
20 3 -8.47 
20 4 -8.21 
20 5 -6.91 
20 6 -6.71 
20 7 -5.48 
20 8 -5.34 
20 9 -4.19 
20 10 -4.14 
20 11 -3.08 
20 12 -3.14 
20 13 -2.21 
20 14 -2.41 
20 15 -1.67 
20 16 -2.12 
20 17 -1.76 
20 18 -3.62 
20 19 -2.25 
20 20 -3.71 
20 21 -2.29 
20 22 -3.19 
20 23 -1.74 
20 24 -2.12 
20 25 -1.68 
20 26 -2.43 
20 27 -2.22 
20 28 -3.16 
20 29 -3.10 
20 30 -4.16 
20 31 -4.21 
20 32 -5.36 
20 33 -5.50 
20 34 -6.73 
20 35 -6.94 
20 36 -8.24 
20 37 -8.50 
20 38 -9.86 
20 39 -10.18 
20 40 -11.58 
20 41 -11.95 
20 42 -13.40 
20 43 -13.81 
20 44 -15.30 
20 45 -15.74 
20 46 -16.88 
20 47 -17.65 
20 48 -17.97 
20 49 -17.43 

21 0 -11.85 
21 1 -11.55 
21 2 -10.16 
21 3 -9.85 
21 4 -8.50 
21 5 -8.23 
21 6 -6.94 
21 7 -6.73 
21 8 -5.50 
21 9 -5.36 
21 10 -4.21 
21 11 -4.16 
21 12 -3.10 
21 13 -3.16 
21 14 -2.23 
21 15 -2.43 
21 16 -1.69 
21 17 -2.14 
21 18 -1.78 
21 19 -3.62 
21 20 -2.28 
21 21 -3.76 
21 22 -2.31 
21 23 -3.22 
21 24 -1.76 
21 25 -2.14 
21 26 -1.70 
21 27 -2.45 
21 28 -2.24 
21 29 -3.18 
21 30 -3.12 
21 31 -4.18 
21 32 -4.23 
21 33 -5.38 
21 34 -5.52 
21 35 -6.75 
21 36 -6.96 
21 37 -8.26 
21 38 -8.53 
21 39 -9.88 
21 40 -10.20 
21 41 -11.60 
21 42 -11.97 
21 43 -13.42 
21 44 -13.83 
21 45 -15.32 
21 46 -15.76 
21 47 -16.90 
21 48 -17.66 
21 49 -17.98 

22 0 -13.32 
22 1 -11.94 
22 2 -11.59 
22 3 -10.19 
22 4 -9.87 
22 5 -8.52 
22 6 -8.25 
22 7 -6.96 
22 8 -6.75 
22 9 -5.52 
22 10 -5.38 
22 11 -4.23 
22 12 -4.18 
22 13 -3.12 
22 14 -3.18 
22 15 -2.25 
22 16 -2.45 
22 17 -1.71 
22 18 -2.16 
22 19 -1.80 
22 20 -3.63 
22 21 -2.30 
22 22 -3.80 
22 23 -2.33 
22 24 -3.24 
22 25 -1.78 
22 26 -2.16 
22 27 -1.72 
22 28 -2.47 
22 29 -2.26 
22 30 -3.20 
22 31 -3.14 
22 32 -4.20 
22 33 -4.25 
22 34 -5.40 
22 35 -5.54 
22 36 -6.77 
22 37 -6.98 
22 38 -8.28 
22 39 -8.54 
22 40 -9.90 
22 41 -10.22 
22 42 -11.62 
22 43 -11.99 
22 44 -13.44 
22 45 -13.85 
22 46 -15.34 
22 47 -15.78 
22 48 -16.92 
22 49 -17.68 

23 0 -13.75 
23 1 -13.41 
23 2 -11.97 
23 3 -11.61 
23 4 -10.21 
23 5 -9.89 
23 6 -8.54 
23 7 -8.27 
23 8 -6.98 
23 9 -6.77 
23 10 -5.54 
23 11 -5.40 
23 12 -4.25 
23 13 -4.20 
23 14 -3.14 
23 15 -3.20 
23 16 -2.27 
23 17 -2.47 
23 18 -1.73 
23 19 -2.18 
23 20 -1.82 
23 21 -3.63 
23 22 -2.32 
23 23 -3.83 
23 24 -2.35 
23 25 -3.26 
23 26 -1.80 
23 27 -2.18 
23 28 -1.74 
23 29 -2.49 
23 30 -2.28 
23 31 -3.22 
23 32 -3.16 
23 33 -4.22 
23 34 -4.27 
23 35 -5.42 
23 36 -5.56 
23 37 -6.79 
23 38 -7.00 
23 39 -8.30 
23 40 -8.56 
23 41 -9.92 
23 42 -10.24 
23 43 -11.64 
23 44 -12.01 
23 45 -13.46 
23 46 -13.87 
23 47 -15.36 
23 48 -15.80 
23 49 -16.94 

24 0 -15.27 
24 1 -13.84 
24 2 -13.44 
24 3 -12.00 
24 4 -11.63 
24 5 -10.23 
24 6 -9.91 
24 7 -8.56 
24 8 -8.29 
24 9 -7.00 
24 10 -6.79 
24 11 -5.56 
24 12 -5.42 
24 13 -4.27 
24 14 -4.22 
24 15 -3.16 
24 16 -3.22 
24 17 -2.29 
24 18 -2.49 
24 19 -1.74 
24 20 -2.20 
24 21 -1.83 
24 22 -3.64 
24 23 -2.34 
24 24 -3.87 
24 25 -2.37 
24 26 -3.29 
24 27 -1.82 
24 28 -2.20 
24 29 -1.75 
24 30 -2.50 
24 31 -2.30 
24 32 -3.23 
24 33 -3.18 
24 34 -4.24 
24 35 -4.29 
24 36 -5.44 
24 37 -5.58 
24 38 -6.81 
24 39 -7.02 
24 40 -8.31 
24 41 -8.58 
24 42 -9.93 
24 43 -10.26 
24 44 -11.66 
24 45 -12.03 
24 46 -13.47 
24 47 -13.88 
24 48 -15.37 
24 49 -15.82 

25 0 -15.72 
25 1 -15.33 
25 2 -13.87 
25 3 -13.46 
25 4 -12.02 
25 5 -11.65 
25 6 -10.25 
25 7 -9.93 
25 8 -8.58 
25 9 -8.31 
25 10 -7.01 
25 11 -6.81 
25 12 -5.58 
25 13 -5.44 
25 14 -4.29 
25 15 -4.24 
25 16 -3.18 
25 17 -3.24 
25 18 -2.30 
25 19 -2.51 
25 20 -1.76 
25 21 -2.22 
25 22 -1.85 
25 23 -3.64 
25 24 -2.35 
25 25 -3.90 
25 26 -2.38 
25 27 -3.31 
25 28 -1.84 
25 29 -2.22 
25 30 -1.77 
25 31 -2.52 
25 32 -2.32 
25 33 -3.25 
25 34 -3.19 
25 35 -4.25 
25 36 -4.30 
25 37 -5.46 
25 38 -5.59 
25 39 -6.83 
25 40 -7.03 
25 41 -8.33 
25 42 -8.60 
25 43 -9.95 
25 44 -10.27 
25 45 -11.68 
25 46 -12.04 
25 47 -13.49 
25 48 -13.90 
25 49 -15.39 

26 0 -16.85 
26 1 -15.81 
26 2 -15.37 
26 3 -13.89 
26 4 -13.48 
26 5 -12.04 
26 6 -11.67 
26 7 -10.27 
26 8 -9.95 
26 9 -8.60 
26 10 -8.33 
26 11 -7.03 
26 12 -6.83 
26 13 -5.59 
26 14 -5.46 
26 15 -4.30 
26 16 -4.25 
26 17 -3.20 
26 18 -3.25 
26 19 -2.32 
26 20 -2.53 
26 21 -1.78 
26 22 -2.23 
26 23 -1.87 
26 24 -3.65 
26 25 -2.37 
26 26 -3.94 
26 27 -2.40 
26 28 -3.33 
26 29 -1.85 
26 30 -2.24 
26 31 -1.79 
26 32 -2.54 
26 33 -2.33 
26 34 -3.27 
26 35 -3.21 
26 36 -4.27 
26 37 -4.32 
26 38 -5.47 
26 39 -5.61 
26 40 -6.84 
26 41 -7.05 
26 42 -8.35 
26 43 -8.61 
26 44 -9.97 
26 45 -10.29 
26 46 -11.69 
26 47 -12.06 
26 48 -13.51 
26 49 -13.92 

27 0 -17.31 
27 1 -16.87 
27 2 -15.84 
27 3 -15.40 
27 4 -13.91 
27 5 -13.50 
27 6 -12.06 
27 7 -11.69 
27 8 -10.29 
27 9 -9.97 
27 10 -8.61 
27 11 -8.35 
27 12 -7.05 
27 13 -6.84 
27 14 -5.61 
27 15 -5.47 
27 16 -4.32 
27 17 -4.27 
27 18 -3.21 
27 19 -3.27 
27 20 -2.34 
27 21 -2.54 
27 22 -1.80 
27 23 -2.25 
27 24 -1.88 
27 25 -3.66 
27 26 -2.39 
27 27 -3.97 
27 28 -2.41 
27 29 -3.35 
27 30 -1.87 
27 31 -2.25 
27 32 -1.80 
27 33 -2.55 
27 34 -2.35 
27 35 -3.28 
27 36 -3.23 
27 37 -4.28 
27 38 -4.34 
27 39 -5.49 
27 40 -5.63 
27 41 -6.86 
27 42 -7.07 
27 43 -8.36 
27 44 -8.63 
27 45 -9.98 
27 46 -10.30 
27 47 -11.71 
27 48 -12.08 
27 49 -13.52 

28 0 -17.75 
28 1 -17.25 
28 2 -17.11 
28 3 -15.82 
28 4 -15.42 
28 5 -13.93 
28 6 -13.52 
28 7 -12.07 
28 8 -11.70 
28 9 -10.30 
28 10 -9.98 
28 11 -8.63 
28 12 -8.36 
28 13 -7.06 
28 14 -6.86 
28 15 -5.63 
28 16 -5.49 
28 17 -4.34 
28 18 -4.29 
28 19 -3.23 
28 20 -3.29 
28 21 -2.35 
28 22 -2.56 
28 23 -1.81 
28 24 -2.26 
28 25 -1.90 
28 26 -3.67 
28 27 -2.40 
28 28 -4.00 
28 29 -2.43 
28 30 -3.37 
28 31 -1.89 
28 32 -2.27 
28 33 -1.82 
28 34 -2.57 
28 35 -2.36 
28 36 -3.30 
28 37 -3.24 
28 38 -4.30 
28 39 -4.35 
28 40 -5.51 
28 41 -5.64 
28 42 -6.87 
28 43 -7.08 
28 44 -8.38 
28 45 -8.65 
28 46 -10.00 
28 47 -10.32 
28 48 -11.72 
28 49 -12.09 

29 0 -17.76 
29 1 -17.55 
29 2 -17.08 
29 3 -18.29 
29 4 -15.86 
29 5 -15.44 
29 6 -13.94 
29 7 -13.54 
29 8 -12.09 
29 9 -11.72 
29 10 -10.32 
29 11 -10.00 
29 12 -8.64 
29 13 -8.38 
29 14 -7.08 
29 15 -6.87 
29 16 -5.64 
29 17 -5.51 
29 18 -4.35 
29 19 -4.30 
29 20 -3.24 
29 21 -3.30 
29 22 -2.37 
29 23 -2.57 
29 24 -1.83 
29 25 -2.28 
29 26 -1.91 
29 27 -3.67 
29 28 -2.42 
29 29 -4.03 
29 30 -2.44 
29 31 -3.39 
29 32 -1.90 
29 33 -2.28 
29 34 -1.83 
29 35 -2.58 
29 36 -2.38 
29 37 -3.31 
29 38 -3.26 
29 39 -4.31 
29 40 -4.37 
29 41 -5.52 
29 42 -5.66 
29 43 -6.89 
29 44 -7.10 
29 45 -8.39 
29 46 -8.66 
29 47 -10.01 
29 48 -10.33 
29 49 -11.74 

30 0 -17.32 
30 1 -16.93 
30 2 -16.98 
30 3 -17.60 
30 4 -17.51 
30 5 -15.91 
30 6 -15.43 
30 7 -13.96 
30 8 -13.55 
30 9 -12.10 
30 10 -11.74 
30 11 -10.33 
30 12 -10.01 
30 13 -8.66 
30 14 -8.39 
30 15 -7.10 
30 16 -6.89 
30 17 -5.66 
30 18 -5.52 
30 19 -4.37 
30 20 -4.32 
30 21 -3.26 
30 22 -3.32 
30 23 -2.38 
30 24 -2.59 
30 25 -1.84 
30 26 -2.29 
30 27 -1.93 
30 28 -3.68 
30 29 -2.43 
30 30 -4.06 
30 31 -2.46 
30 32 -3.41 
30 33 -1.92 
30 34 -2.30 
30 35 -1.85 
30 36 -2.60 
30 37 -2.39 
30 38 -3.33 
30 39 -3.27 
30 40 -4.33 
30 41 -4.38 
30 42 -5.53 
30 43 -5.67 
30 44 -6.90 
30 45 -7.11 
30 46 -8.41 
30 47 -8.67 
30 48 -10.03 
30 49 -10.35 

31 0 -16.83 
31 1 -16.88 
31 2 -17.20 
31 3 -17.16 
31 4 -17.17 
31 5 -16.58 
31 6 -15.93 
31 7 -15.46 
31 8 -13.98 
31 9 -13.57 
31 10 -12.12 
31 11 -11.75 
31 12 -10.35 
31 13 -10.03 
31 14 -8.67 
31 15 -8.41 
31 16 -7.11 
31 17 -6.90 
31 18 -5.67 
31 19 -5.53 
31 20 -4.38 
31 21 -4.33 
31 22 -3.27 
31 23 -3.33 
31 24 -2.40 
31 25 -2.60 
31 26 -1.86 
31 27 -2.31 
31 28 -1.94 
31 29 -3.69 
31 30 -2.45 
31 31 -4.09 
31 32 -2.47 
31 33 -3.42 
31 34 -1.93 
31 35 -2.31 
31 36 -1.86 
31 37 -2.61 
31 38 -2.41 
31 39 -3.34 
31 40 -3.28 
31 41 -4.34 
31 42 -4.39 
31 43 -5.55 
31 44 -5.68 
31 45 -6.92 
31 46 -7.12 
31 47 -8.42 
31 48 -8.69 
31 49 -10.04 

32 0 -16.98 
32 1 -16.93 
32 2 -16.99 
32 3 -17.57 
32 4 -16.80 
32 5 -17.12 
32 6 -16.94 
32 7 -15.89 
32 8 -15.49 
32 9 -13.99 
32 10 -13.58 
32 11 -12.13 
32 12 -11.76 
32 13 -10.36 
32 14 -10.04 
32 15 -8.69 
32 16 -8.42 
32 17 -7.12 
32 18 -6.92 
32 19 -5.69 
32 20 -5.55 
32 21 -4.39 
32 22 -4.34 
32 23 -3.29 
32 24 -3.34 
32 25 -2.41 
32 26 -2.62 
32 27 -1.87 
32 28 -2.32 
32 29 -1.95 
32 30 -3.70 
32 31 -2.46 
32 32 -4.12 
32 33 -2.48 
32 34 -3.44 
32 35 -1.94 
32 36 -2.32 
32 37 -1.88 
32 38 -2.63 
32 39 -2.42 
32 40 -3.35 
32 41 -3.30 
32 42 -4.36 
32 43 -4.41 
32 44 -5.56 
32 45 -5.70 
32 46 -6.93 
32 47 -7.14 
32 48 -8.43 
32 49 -8.70 

33 0 -18.26 
33 1 -17.03 
33 2 -17.49 
33 3 -16.92 
33 4 -17.42 
33 5 -17.66 
33 6 -17.13 
33 7 -17.50 
33 8 -15.99 
33 9 -15.48 
33 10 -14.00 
33 11 -13.59 
33 12 -12.15 
33 13 -11.78 
33 14 -10.38 
33 15 -10.05 
33 16 -8.70 
33 17 -8.43 
33 18 -7.14 
33 19 -6.93 
33 20 -5.70 
33 21 -5.56 
33 22 -4.41 
33 23 -4.36 
33 24 -3.30 
33 25 -3.36 
33 26 -2.42 
33 27 -2.63 
33 28 -1.88 
33 29 -2.33 
33 30 -1.97 
33 31 -3.71 
33 32 -2.48 
33 33 -4.14 
33 34 -2.50 
33 35 -3.46 
33 36 -1.96 
33 37 -2.34 
33 38 -1.89 
33 39 -2.64 
33 40 -2.43 
33 41 -3.37 
33 42 -3.31 
33 43 -4.37 
33 44 -4.42 
33 45 -5.57 
33 46 -5.71 
33 47 -6.94 
33 48 -7.15 
33 49 -8.45 

34 0 -18.15 
34 1 -17.07 
34 2 -16.92 
34 3 -17.70 
34 4 -17.97 
34 5 -16.97 
34 6 -16.93 
34 7 -16.82 
34 8 -16.79 
34 9 -15.90 
34 10 -15.50 
34 11 -14.02 
34 12 -13.61 
34 13 -12.16 
34 14 -11.79 
34 15 -10.39 
34 16 -10.07 
34 17 -8.71 
34 18 -8.45 
34 19 -7.15 
34 20 -6.94 
34 21 -5.71 
34 22 -5.58 
34 23 -4.42 
34 24 -4.37 
34 25 -3.31 
34 26 -3.37 
34 27 -2.44 
34 28 -2.64 
34 29 -1.90 
34 30 -2.35 
34 31 -1.98 
34 32 -3.71 
34 33 -2.49 
34 34 -4.17 
34 35 -2.51 
34 36 -3.47 
34 37 -1.97 
34 38 -2.35 
34 39 -1.90 
34 40 -2.65 
34 41 -2.45 
34 42 -3.38 
34 43 -3.32 
34 44 -4.38 
34 45 -4.43 
34 46 -5.59 
34 47 -5.72 
34 48 -6.96 
34 49 -7.16 

35 0 -17.04 
35 1 -16.70 
35 2 -17.02 
35 3 -18.31 
35 4 -16.80 
35 5 -16.83 
35 6 -16.94 
35 7 -17.14 
35 8 -16.93 
35 9 -17.12 
35 10 -15.95 
35 11 -15.52 
35 12 -14.03 
35 13 -13.62 
35 14 -12.17 
35 15 -11.80 
35 16 -10.40 
35 17 -10.08 
35 18 -8.73 
35 19 -8.46 
35 20 -7.16 
35 21 -6.96 
35 22 -5.72 
35 23 -5.59 
35 24 -4.43 
35 25 -4.38 
35 26 -3.32 
35 27 -3.38 
35 28 -2.45 
35 29 -2.66 
35 30 -1.91 
35 31 -2.36 
35 32 -1.99 
35 33 -3.72 
35 34 -2.50 
35 35 -4.19 
35 36 -2.52 
35 37 -3.49 
35 38 -1.98 
35 39 -2.36 
35 40 -1.91 
35 41 -2.66 
35 42 -2.46 
35 43 -3.39 
35 44 -3.34 
35 45 -4.39 
35 46 -4.45 
35 47 -5.60 
35 48 -5.74 
35 49 -6.97 

36 0 -16.63 
36 1 -16.93 
36 2 -17.08 
36 3 -17.36 
36 4 -16.86 
36 5 -17.25 
36 6 -17.40 
36 7 -16.83 
36 8 -18.03 
36 9 -18.03 
36 10 -17.37 
36 11 -15.97 
36 12 -15.53 
36 13 -14.04 
36 14 -13.63 
36 15 -12.18 
36 16 -11.82 
36 17 -10.41 
36 18 -10.09 
36 19 -8.74 
36 20 -8.47 
36 21 -7.18 
36 22 -6.97 
36 23 -5.74 
36 24 -5.60 
36 25 -4.45 
36 26 -4.40 
36 27 -3.34 
36 28 -3.39 
36 29 -2.46 
36 30 -2.67 
36 31 -1.92 
36 32 -2.37 
36 33 -2.00 
36 34 -3.73 
36 35 -2.51 
36 36 -4.22 
36 37 -2.53 
36 38 -3.50 
36 39 -1.99 
36 40 -2.37 
36 41 -1.93 
36 42 -2.68 
36 43 -2.47 
36 44 -3.40 
36 45 -3.35 
36 46 -4.41 
36 47 -4.46 
36 48 -5.61 
36 49 -5.75 

37 0 -17.33 
37 1 -16.81 
37 2 -17.80 
37 3 -17.31 
37 4 -16.78 
37 5 -17.37 
37 6 -16.70 
37 7 -17.41 
37 8 -17.38 
37 9 -17.41 
37 10 -18.56 
37 11 -17.17 
37 12 -16.00 
37 13 -15.54 
37 14 -14.05 
37 15 -13.64 
37 16 -12.20 
37 17 -11.83 
37 18 -10.43 
37 19 -10.10 
37 20 -8.75 
37 21 -8.48 
37 22 -7.19 
37 23 -6.98 
37 24 -5.75 
37 25 -5.61 
37 26 -4.46 
37 27 -4.41 
37 28 -3.35 
37 29 -3.41 
37 30 -2.47 
37 31 -2.68 
37 32 -1.93 
37 33 -2.38 
37 34 -2.02 
37 35 -3.74 
37 36 -2.53 
37 37 -4.24 
37 38 -2.54 
37 39 -3.52 
37 40 -2.01 
37 41 -2.39 
37 42 -1.94 
37 43 -2.69 
37 44 -2.48 
37 45 -3.42 
37 46 -3.36 
37 47 -4.42 
37 48 -4.47 
37 49 -5.62 

38 0 -17.33 
38 1 -17.13 
38 2 -17.55 
38 3 -16.73 
38 4 -16.90 
38 5 -17.07 
38 6 -17.46 
38 7 -17.03 
38 8 -17.17 
38 9 -17.46 
38 10 -17.90 
38 11 -17.28 
38 12 -17.18 
38 13 -16.00 
38 14 -15.55 
38 15 -14.07 
38 16 -13.66 
38 17 -12.21 
38 18 -11.84 
38 19 -10.44 
38 20 -10.12 
38 21 -8.76 
38 22 -8.50 
38 23 -7.20 
38 24 -6.99 
38 25 -5.76 
38 26 -5.62 
38 27 -4.47 
38 28 -4.42 
38 29 -3.36 
38 30 -3.42 
38 31 -2.48 
38 32 -2.69 
38 33 -1.94 
38 34 -2.40 
38 35 -2.03 
38 36 -3.74 
38 37 -2.54 
38 38 -4.26 
38 39 -2.56 
38 40 -3.53 
38 41 -2.02 
38 42 -2.40 
38 43 -1.95 
38 44 -2.70 
38 45 -2.49 
38 46 -3.43 
38 47 -3.37 
38 48 -4.43 
38 49 -4.48 

39 0 -16.89 
39 1 -16.77 
39 2 -16.90 
39 3 -16.70 
39 4 -17.25 
39 5 -17.32 
39 6 -17.91 
39 7 -17.21 
39 8 -17.07 
39 9 -17.39 
39 10 -17.70 
39 11 -17.90 
39 12 -17.57 
39 13 -17.19 
39 14 -16.01 
39 15 -15.57 
39 16 -14.08 
39 17 -13.67 
39 18 -12.22 
39 19 -11.85 
39 20 -10.45 
39 21 -10.13 
39 22 -8.77 
39 23 -8.51 
39 24 -7.21 
39 25 -7.00 
39 26 -5.77 
39 27 -5.63 
39 28 -4.48 
39 29 -4.43 
39 30 -3.37 
39 31 -3.43 
39 32 -2.50 
39 33 -2.70 
39 34 -1.95 
39 35 -2.41 
39 36 -2.04 
39 37 -3.75 
39 38 -2.55 
39 39 -4.28 
39 40 -2.57 
39 41 -3.54 
39 42 -2.03 
39 43 -2.41 
39 44 -1.96 
39 45 -2.71 
39 46 -2.50 
39 47 -3.44 
39 48 -3.38 
39 49 -4.44 

40 0 -16.83 
40 1 -17.28 
40 2 -18.47 
40 3 -16.96 
40 4 -16.91 
40 5 -17.42 
40 6 -17.72 
40 7 -17.77 
40 8 -17.43 
40 9 -17.51 
40 10 -17.39 
40 11 -18.37 
40 12 -17.95 
40 13 -17.68 
40 14 -17.19 
40 15 -16.02 
40 16 -15.58 
40 17 -14.09 
40 18 -13.68 
40 19 -12.23 
40 20 -11.86 
40 21 -10.46 
40 22 -10.14 
40 23 -8.79 
40 24 -8.52 
40 25 -7.22 
40 26 -7.01 
40 27 -5.78 
40 28 -5.65 
40 29 -4.49 
40 30 -4.44 
40 31 -3.38 
40 32 -3.44 
40 33 -2.51 
40 34 -2.71 
40 35 -1.97 
40 36 -2.42 
40 37 -2.05 
40 38 -3.76 
40 39 -2.56 
40 40 -4.31 
40 41 -2.58 
40 42 -3.55 
40 43 -2.04 
40 44 -2.42 
40 45 -1.97 
40 46 -2.72 
40 47 -2.52 
40 48 -3.45 
40 49 -3.39 

41 0 -16.74 
41 1 -18.10 
41 2 -16.76 
41 3 -17.15 
41 4 -17.77 
41 5 -17.03 
41 6 -17.37 
41 7 -17.38 
41 8 -17.17 
41 9 -17.44 
41 10 -17.27 
41 11 -17.41 
41 12 -18.04 
41 13 -17.99 
41 14 -17.74 
41 15 -17.20 
41 16 -16.03 
41 17 -15.59 
41 18 -14.10 
41 19 -13.69 
41 20 -12.24 
41 21 -11.87 
41 22 -10.47 
41 23 -10.15 
41 24 -8.80 
41 25 -8.53 
41 26 -7.23 
41 27 -7.02 
41 28 -5.79 
41 29 -5.66 
41 30 -4.50 
41 31 -4.45 
41 32 -3.39 
41 33 -3.45 
41 34 -2.52 
41 35 -2.72 
41 36 -1.98 
41 37 -2.43 
41 38 -2.06 
41 39 -3.77 
41 40 -2.57 
41 41 -4.33 
41 42 -2.59 
41 43 -3.57 
41 44 -2.05 
41 45 -2.43 
41 46 -1.98 
41 47 -2.73 
41 48 -2.53 
41 49 -3.46 

42 0 -16.88 
42 1 -17.65 
42 2 -17.13 
42 3 -17.07 
42 4 -17.02 
42 5 -17.95 
42 6 -16.94 
42 7 -17.04 
42 8 -17.39 
42 9 -17.36 
42 10 -17.46 
42 11 -17.24 
42 12 -17.43 
42 13 -17.96 
42 14 -18.02 
42 15 -17.78 
42 16 -17.21 
42 17 -16.04 
42 18 -15.60 
42 19 -14.11 
42 20 -13.70 
42 21 -12.25 
42 22 -11.88 
42 23 -10.48 
42 24 -10.16 
42 25 -8.81 
42 26 -8.54 
42 27 -7.24 
42 28 -7.03 
42 29 -5.80 
42 30 -5.67 
42 31 -4.51 
42 32 -4.46 
42 33 -3.40 
42 34 -3.46 
42 35 -2.53 
42 36 -2.73 
42 37 -1.99 
42 38 -2.44 
42 39 -2.07 
42 40 -3.77 
42 41 -2.58 
42 42 -4.35 
42 43 -2.60 
42 44 -3.58 
42 45 -2.06 
42 46 -2.44 
42 47 -1.99 
42 48 -2.74 
42 49 -2.54 

43 0 -16.70 
43 1 -17.09 
43 2 -17.22 
43 3 -17.00 
43 4 -17.10 
43 5 -17.15 
43 6 -17.42 
43 7 -16.95 
43 8 -17.17 
43 9 -17.39 
43 10 -17.42 
43 11 -17.47 
43 12 -17.24 
43 13 -17.44 
43 14 -17.93 
43 15 -18.04 
43 16 -17.81 
43 17 -17.22 
43 18 -16.05 
43 19 -15.61 
43 20 -14.12 
43 21 -13.71 
43 22 -12.26 
43 23 -11.89 
43 24 -10.49 
43 25 -10.17 
43 26 -8.82 
43 27 -8.55 
43 28 -7.25 
43 29 -7.05 
43 30 -5.81 
43 31 -5.68 
43 32 -4.52 
43 33 -4.47 
43 34 -3.41 
43 35 -3.47 
43 36 -2.54 
43 37 -2.74 
43 38 -2.00 
43 39 -2.45 
43 40 -2.08 
43 41 -3.78 
43 42 -2.59 
43 43 -4.37 
43 44 -2.61 
43 45 -3.59 
43 46 -2.07 
43 47 -2.45 
43 48 -2.00 
43 49 -2.75 

44 0 -17.46 
44 1 -16.85 
44 2 -17.27 
44 3 -17.20 
44 4 -17.11 
44 5 -17.53 
44 6 -17.16 
44 7 -17.79 
44 8 -16.96 
44 9 -17.21 
44 10 -17.40 
44 11 -17.46 
44 12 -17.49 
44 13 -17.24 
44 14 -17.46 
44 15 -17.91 
44 16 -18.06 
44 17 -17.83 
44 18 -17.23 
44 19 -16.06 
44 20 -15.62 
44 21 -14.13 
44 22 -13.72 
44 23 -12.27 
44 24 -11.90 
44 25 -10.50 
44 26 -10.18 
44 27 -8.83 
44 28 -8.56 
44 29 -7.26 
44 30 -7.06 
44 31 -5.82 
44 32 -5.69 
44 33 -4.53 
44 34 -4.48 
44 35 -3.42 
44 36 -3.48 
44 37 -2.55 
44 38 -2.75 
44 39 -2.01 
44 40 -2.46 
44 41 -2.09 
44 42 -3.79 
44 43 -2.60 
44 44 -4.39 
44 45 -2.62 
44 46 -3.60 
44 47 -2.08 
44 48 -2.46 
44 49 -2.01 

45 0 -17.53 
45 1 -17.21 
45 2 -16.86 
45 3 -17.14 
45 4 -16.96 
45 5 -17.12 
45 6 -17.31 
45 7 -17.18 
45 8 -17.93 
45 9 -16.97 
45 10 -17.23 
45 11 -17.41 
45 12 -17.48 
45 13 -17.50 
45 14 -17.24 
45 15 -17.47 
45 16 -17.91 
45 17 -18.08 
45 18 -17.85 
45 19 -17.24 
45 20 -16.07 
45 21 -15.63 
45 22 -14.14 
45 23 -13.73 
45 24 -12.28 
45 25 -11.91 
45 26 -10.51 
45 27 -10.19 
45 28 -8.84 
45 29 -8.57 
45 30 -7.27 
45 31 -7.06 
45 32 -5.83 
45 33 -5.70 
45 34 -4.54 
45 35 -4.49 
45 36 -3.43 
45 37 -3.49 
45 38 -2.56 
45 39 -2.76 
45 40 -2.02 
45 41 -2.47 
45 42 -2.10 
45 43 -3.79 
45 44 -2.61 
45 45 -4.41 
45 46 -2.63 
45 47 -3.61 
45 48 -2.09 
45 49 -2.47 

46 0 -17.43 
46 1 -17.53 
46 2 -17.38 
46 3 -17.05 
46 4 -17.15 
46 5 -17.06 
46 6 -17.13 
46 7 -17.28 
46 8 -17.19 
46 9 -18.01 
46 10 -16.97 
46 11 -17.25 
46 12 -17.41 
46 13 -17.50 
46 14 -17.51 
46 15 -17.25 
46 16 -17.48 
46 17 -17.90 
46 18 -18.10 
46 19 -17.87 
46 20 -17.25 
46 21 -16.08 
46 22 -15.64 
46 23 -14.15 
46 24 -13.74 
46 25 -12.29 
46 26 -11.92 
46 27 -10.52 
46 28 -10.20 
46 29 -8.85 
46 30 -8.58 
46 31 -7.28 
46 32 -7.07 
46 33 -5.84 
46 34 -5.71 
46 35 -4.55 
46 36 -4.50 
46 37 -3.44 
46 38 -3.50 
46 39 -2.57 
46 40 -2.77 
46 41 -2.03 
46 42 -2.48 
46 43 -2.11 
46 44 -3.80 
46 45 -2.62 
46 46 -4.43 
46 47 -2.64 
46 48 -3.63 
46 49 -2.10 

47 0 -18.28 
47 1 -17.61 
47 2 -17.14 
47 3 -17.38 
47 4 -16.97 
47 5 -17.15 
47 6 -17.09 
47 7 -17.14 
47 8 -17.27 
47 9 -17.21 
47 10 -18.07 
47 11 -16.98 
47 12 -17.26 
47 13 -17.42 
47 14 -17.52 
47 15 -17.52 
47 16 -17.25 
47 17 -17.49 
47 18 -17.90 
47 19 -18.11 
47 20 -17.88 
47 21 -17.25 
47 22 -16.09 
47 23 -15.65 
47 24 -14.16 
47 25 -13.75 
47 26 -12.30 
47 27 -11.93 
47 28 -10.53 
47 29 -10.21 
47 30 -8.86 
47 31 -8.59 
47 32 -7.29 
47 33 -7.08 
47 34 -5.85 
47 35 -5.72 
47 36 -4.56 
47 37 -4.51 
47 38 -3.45 
47 39 -3.51 
47 40 -2.58 
47 41 -2.78 
47 42 -2.03 
47 43 -2.49 
47 44 -2.12 
47 45 -3.81 
47 46 -2.63 
47 47 -4.45 
47 48 -2.65 
47 49 -3.64 

48 0 -18.12 
48 1 -17.29 
48 2 -17.58 
48 3 -17.28 
48 4 -17.40 
48 5 -16.96 
48 6 -17.16 
48 7 -17.11 
48 8 -17.15 
48 9 -17.27 
48 10 -17.22 
48 11 -18.11 
48 12 -16.99 
48 13 -17.28 
48 14 -17.43 
48 15 -17.53 
48 16 -17.53 
48 17 -17.26 
48 18 -17.50 
48 19 -17.91 
48 20 -18.12 
48 21 -17.89 
48 22 -17.26 
48 23 -16.10 
48 24 -15.66 
48 25 -14.17 
48 26 -13.76 
48 27 -12.31 
48 28 -11.94 
48 29 -10.54 
48 30 -10.22 
48 31 -8.87 
48 32 -8.60 
48 33 -7.30 
48 34 -7.09 
48 35 -5.86 
48 36 -5.73 
48 37 -4.57 
48 38 -4.52 
48 39 -3.46 
48 40 -3.52 
48 41 -2.59 
48 42 -2.79 
48 43 -2.04 
48 44 -2.50 
48 45 -2.13 
48 46 -3.82 
48 47 -2.64 
48 48 -4.46 
48 49 -2.65 

49 0 -17.28 
49 1 -18.22 
49 2 -17.47 
49 3 -17.59 
49 4 -17.33 
49 5 -17.41 
49 6 -16.96 
49 7 -17.17 
49 8 -17.12 
49 9 -17.16 
49 10 -17.28 
49 11 -17.23 
49 12 -18.14 
49 13 -17.00 
49 14 -17.29 
49 15 -17.44 
49 16 -17.55 
49 17 -17.54 
49 18 -17.27 
49 19 -17.51 
49 20 -17.91 
49 21 -18.14 
49 22 -17.91 
49 23 -17.27 
49 24 -16.11 
49 25 -15.67 
49 26 -14.18 
49 27 -13.77 
49 28 -12.32 
49 29 -11.95 
49 30 -10.55 
49 31 -10.23 
49 32 -8.87 
49 33 -8.61 
49 34 -7.31 
49 35 -7.10 
49 36 -5.87 
49 37 -5.73 
49 38 -4.58 
49 39 -4.53 
49 40 -3.47 
49 41 -3.53 
49 42 -2.60 
49 43 -2.80 
49 44 -2.05 
49 45 -2.50 
49 46 -2.14 
49 47 -3.82 
49 48 -2.65 
49 49 -4.48 


==> figs/contour_Dinv_DE_m=100nu=1.dat <==
0 0 0.00 
0 1 -2.14 
0 2 -2.61 
0 3 -3.01 
0 4 -3.98 
0 5 -4.67 
0 6 -5.80 
0 7 -6.46 
0 8 -7.53 
0 9 -8.13 
0 10 -9.16 
0 11 -9.94 
0 12 -10.77 
0 13 -11.78 
0 14 -12.45 
0 15 -13.50 
0 16 -14.21 
0 17 -15.15 
0 18 -15.98 
0 19 -16.84 
0 20 -17.75 
0 21 -18.57 
0 22 -19.50 
0 23 -20.31 
0 24 -21.24 
0 25 -22.07 
0 26 -22.97 
0 27 -23.84 
0 28 -24.71 
0 29 -25.61 
0 30 -26.46 
0 31 -27.37 
0 32 -28.23 
0 33 -29.13 
0 34 -30.01 
0 35 -30.89 
0 36 -31.79 
0 37 -32.66 
0 38 -33.57 
0 39 -34.44 
0 40 -35.35 
0 41 -36.23 
0 42 -37.13 
0 43 -38.02 
0 44 -38.91 
0 45 -39.81 
0 46 -40.70 
0 47 -41.61 
0 48 -42.50 
0 49 -43.40 

1 0 -2.14 
1 1 0.00 
1 2 -2.15 
1 3 -2.62 
1 4 -3.02 
1 5 -3.98 
1 6 -4.68 
1 7 -5.81 
1 8 -6.47 
1 9 -7.55 
1 10 -8.15 
1 11 -9.18 
1 12 -9.96 
1 13 -10.79 
1 14 -11.81 
1 15 -12.47 
1 16 -13.52 
1 17 -14.23 
1 18 -15.18 
1 19 -16.01 
1 20 -16.88 
1 21 -17.78 
1 22 -18.60 
1 23 -19.54 
1 24 -20.34 
1 25 -21.28 
1 26 -22.11 
1 27 -23.01 
1 28 -23.88 
1 29 -24.75 
1 30 -25.66 
1 31 -26.50 
1 32 -27.42 
1 33 -28.28 
1 34 -29.18 
1 35 -30.06 
1 36 -30.94 
1 37 -31.84 
1 38 -32.72 
1 39 -33.62 
1 40 -34.50 
1 41 -35.40 
1 42 -36.28 
1 43 -37.18 
1 44 -38.08 
1 45 -38.97 
1 46 -39.87 
1 47 -40.76 
1 48 -41.67 
1 49 -42.56 

2 0 -2.62 
2 1 -2.15 
2 2 0.00 
2 3 -2.15 
2 4 -2.63 
2 5 -3.03 
2 6 -3.99 
2 7 -4.69 
2 8 -5.82 
2 9 -6.49 
2 10 -7.57 
2 11 -8.16 
2 12 -9.20 
2 13 -9.98 
2 14 -10.81 
2 15 -11.83 
2 16 -12.49 
2 17 -13.55 
2 18 -14.26 
2 19 -15.21 
2 20 -16.04 
2 21 -16.91 
2 22 -17.81 
2 23 -18.63 
2 24 -19.57 
2 25 -20.38 
2 26 -21.32 
2 27 -22.15 
2 28 -23.05 
2 29 -23.92 
2 30 -24.79 
2 31 -25.70 
2 32 -26.55 
2 33 -27.47 
2 34 -28.32 
2 35 -29.23 
2 36 -30.10 
2 37 -30.99 
2 38 -31.89 
2 39 -32.77 
2 40 -33.67 
2 41 -34.55 
2 42 -35.46 
2 43 -36.34 
2 44 -37.24 
2 45 -38.14 
2 46 -39.03 
2 47 -39.93 
2 48 -40.82 
2 49 -41.73 

3 0 -3.03 
3 1 -2.63 
3 2 -2.16 
3 3 0.00 
3 4 -2.16 
3 5 -2.64 
3 6 -3.04 
3 7 -4.00 
3 8 -4.69 
3 9 -5.83 
3 10 -6.50 
3 11 -7.58 
3 12 -8.18 
3 13 -9.22 
3 14 -10.00 
3 15 -10.83 
3 16 -11.85 
3 17 -12.52 
3 18 -13.58 
3 19 -14.28 
3 20 -15.24 
3 21 -16.07 
3 22 -16.94 
3 23 -17.85 
3 24 -18.67 
3 25 -19.61 
3 26 -20.41 
3 27 -21.35 
3 28 -22.18 
3 29 -23.09 
3 30 -23.96 
3 31 -24.83 
3 32 -25.74 
3 33 -26.59 
3 34 -27.51 
3 35 -28.37 
3 36 -29.28 
3 37 -30.15 
3 38 -31.04 
3 39 -31.94 
3 40 -32.82 
3 41 -33.73 
3 42 -34.60 
3 43 -35.51 
3 44 -36.40 
3 45 -37.30 
3 46 -38.19 
3 47 -39.09 
3 48 -39.99 
3 49 -40.88 

4 0 -4.00 
4 1 -3.04 
4 2 -2.64 
4 3 -2.16 
4 4 0.00 
4 5 -2.17 
4 6 -2.65 
4 7 -3.05 
4 8 -4.01 
4 9 -4.70 
4 10 -5.84 
4 11 -6.51 
4 12 -7.60 
4 13 -8.19 
4 14 -9.24 
4 15 -10.01 
4 16 -10.86 
4 17 -11.87 
4 18 -12.54 
4 19 -13.61 
4 20 -14.31 
4 21 -15.27 
4 22 -16.10 
4 23 -16.97 
4 24 -17.88 
4 25 -18.70 
4 26 -19.64 
4 27 -20.45 
4 28 -21.39 
4 29 -22.22 
4 30 -23.13 
4 31 -24.00 
4 32 -24.87 
4 33 -25.78 
4 34 -26.64 
4 35 -27.56 
4 36 -28.41 
4 37 -29.32 
4 38 -30.20 
4 39 -31.09 
4 40 -31.99 
4 41 -32.87 
4 42 -33.78 
4 43 -34.66 
4 44 -35.56 
4 45 -36.45 
4 46 -37.35 
4 47 -38.25 
4 48 -39.14 
4 49 -40.05 

5 0 -4.70 
5 1 -4.01 
5 2 -3.05 
5 3 -2.65 
5 4 -2.17 
5 5 0.00 
5 6 -2.18 
5 7 -2.65 
5 8 -3.05 
5 9 -4.02 
5 10 -4.71 
5 11 -5.85 
5 12 -6.53 
5 13 -7.61 
5 14 -8.21 
5 15 -9.26 
5 16 -10.03 
5 17 -10.88 
5 18 -11.89 
5 19 -12.56 
5 20 -13.63 
5 21 -14.33 
5 22 -15.30 
5 23 -16.13 
5 24 -17.00 
5 25 -17.91 
5 26 -18.73 
5 27 -19.68 
5 28 -20.48 
5 29 -21.43 
5 30 -22.26 
5 31 -23.17 
5 32 -24.04 
5 33 -24.91 
5 34 -25.83 
5 35 -26.68 
5 36 -27.60 
5 37 -28.46 
5 38 -29.37 
5 39 -30.24 
5 40 -31.14 
5 41 -32.04 
5 42 -32.92 
5 43 -33.83 
5 44 -34.71 
5 45 -35.62 
5 46 -36.50 
5 47 -37.41 
5 48 -38.30 
5 49 -39.20 

6 0 -5.84 
6 1 -4.71 
6 2 -4.02 
6 3 -3.05 
6 4 -2.65 
6 5 -2.18 
6 6 0.00 
6 7 -2.19 
6 8 -2.66 
6 9 -3.06 
6 10 -4.02 
6 11 -4.72 
6 12 -5.86 
6 13 -6.54 
6 14 -7.63 
6 15 -8.22 
6 16 -9.28 
6 17 -10.05 
6 18 -10.90 
6 19 -11.91 
6 20 -12.59 
6 21 -13.66 
6 22 -14.36 
6 23 -15.33 
6 24 -16.15 
6 25 -17.03 
6 26 -17.94 
6 27 -18.76 
6 28 -19.71 
6 29 -20.52 
6 30 -21.46 
6 31 -22.29 
6 32 -23.21 
6 33 -24.08 
6 34 -24.95 
6 35 -25.87 
6 36 -26.72 
6 37 -27.64 
6 38 -28.50 
6 39 -29.41 
6 40 -30.29 
6 41 -31.19 
6 42 -32.08 
6 43 -32.97 
6 44 -33.88 
6 45 -34.76 
6 46 -35.67 
6 47 -36.55 
6 48 -37.46 
6 49 -38.36 

7 0 -6.50 
7 1 -5.85 
7 2 -4.72 
7 3 -4.02 
7 4 -3.06 
7 5 -2.66 
7 6 -2.19 
7 7 0.00 
7 8 -2.19 
7 9 -2.67 
7 10 -3.07 
7 11 -4.03 
7 12 -4.73 
7 13 -5.87 
7 14 -6.55 
7 15 -7.64 
7 16 -8.24 
7 17 -9.30 
7 18 -10.06 
7 19 -10.92 
7 20 -11.93 
7 21 -12.61 
7 22 -13.68 
7 23 -14.38 
7 24 -15.36 
7 25 -16.18 
7 26 -17.06 
7 27 -17.96 
7 28 -18.79 
7 29 -19.74 
7 30 -20.55 
7 31 -21.50 
7 32 -22.33 
7 33 -23.24 
7 34 -24.12 
7 35 -24.99 
7 36 -25.90 
7 37 -26.76 
7 38 -27.68 
7 39 -28.54 
7 40 -29.46 
7 41 -30.33 
7 42 -31.23 
7 43 -32.13 
7 44 -33.02 
7 45 -33.92 
7 46 -34.81 
7 47 -35.72 
7 48 -36.60 
7 49 -37.51 

8 0 -7.58 
8 1 -6.51 
8 2 -5.86 
8 3 -4.72 
8 4 -4.03 
8 5 -3.07 
8 6 -2.67 
8 7 -2.20 
8 8 0.00 
8 9 -2.20 
8 10 -2.68 
8 11 -3.08 
8 12 -4.04 
8 13 -4.74 
8 14 -5.88 
8 15 -6.56 
8 16 -7.66 
8 17 -8.25 
8 18 -9.32 
8 19 -10.08 
8 20 -10.94 
8 21 -11.95 
8 22 -12.63 
8 23 -13.71 
8 24 -14.40 
8 25 -15.38 
8 26 -16.20 
8 27 -17.09 
8 28 -17.99 
8 29 -18.82 
8 30 -19.77 
8 31 -20.58 
8 32 -21.53 
8 33 -22.36 
8 34 -23.28 
8 35 -24.15 
8 36 -25.03 
8 37 -25.94 
8 38 -26.80 
8 39 -27.73 
8 40 -28.58 
8 41 -29.50 
8 42 -30.38 
8 43 -31.28 
8 44 -32.18 
8 45 -33.06 
8 46 -33.97 
8 47 -34.85 
8 48 -35.77 
8 49 -36.66 

9 0 -8.19 
9 1 -7.60 
9 2 -6.53 
9 3 -5.87 
9 4 -4.73 
9 5 -4.04 
9 6 -3.08 
9 7 -2.68 
9 8 -2.20 
9 9 0.00 
9 10 -2.21 
9 11 -2.68 
9 12 -3.08 
9 13 -4.05 
9 14 -4.74 
9 15 -5.89 
9 16 -6.58 
9 17 -7.67 
9 18 -8.27 
9 19 -9.33 
9 20 -10.09 
9 21 -10.96 
9 22 -11.97 
9 23 -12.65 
9 24 -13.73 
9 25 -14.43 
9 26 -15.41 
9 27 -16.23 
9 28 -17.11 
9 29 -18.02 
9 30 -18.85 
9 31 -19.80 
9 32 -20.61 
9 33 -21.57 
9 34 -22.39 
9 35 -23.32 
9 36 -24.19 
9 37 -25.07 
9 38 -25.98 
9 39 -26.84 
9 40 -27.77 
9 41 -28.63 
9 42 -29.54 
9 43 -30.42 
9 44 -31.32 
9 45 -32.22 
9 46 -33.11 
9 47 -34.02 
9 48 -34.90 
9 49 -35.82 

10 0 -9.22 
10 1 -8.20 
10 2 -7.61 
10 3 -6.54 
10 4 -5.88 
10 5 -4.74 
10 6 -4.05 
10 7 -3.08 
10 8 -2.68 
10 9 -2.21 
10 10 0.00 
10 11 -2.22 
10 12 -2.69 
10 13 -3.09 
10 14 -4.05 
10 15 -4.75 
10 16 -5.90 
10 17 -6.59 
10 18 -7.68 
10 19 -8.28 
10 20 -9.35 
10 21 -10.11 
10 22 -10.98 
10 23 -11.99 
10 24 -12.67 
10 25 -13.75 
10 26 -14.45 
10 27 -15.44 
10 28 -16.25 
10 29 -17.14 
10 30 -18.05 
10 31 -18.88 
10 32 -19.83 
10 33 -20.65 
10 34 -21.60 
10 35 -22.43 
10 36 -23.35 
10 37 -24.22 
10 38 -25.11 
10 39 -26.02 
10 40 -26.88 
10 41 -27.81 
10 42 -28.67 
10 43 -29.59 
10 44 -30.46 
10 45 -31.37 
10 46 -32.26 
10 47 -33.15 
10 48 -34.07 
10 49 -34.95 

11 0 -10.01 
11 1 -9.24 
11 2 -8.22 
11 3 -7.63 
11 4 -6.55 
11 5 -5.89 
11 6 -4.75 
11 7 -4.05 
11 8 -3.09 
11 9 -2.69 
11 10 -2.22 
11 11 0.00 
11 12 -2.22 
11 13 -2.70 
11 14 -3.10 
11 15 -4.06 
11 16 -4.76 
11 17 -5.91 
11 18 -6.60 
11 19 -7.70 
11 20 -8.30 
11 21 -9.37 
11 22 -10.12 
11 23 -11.00 
11 24 -12.01 
11 25 -12.69 
11 26 -13.78 
11 27 -14.47 
11 28 -15.46 
11 29 -16.28 
11 30 -17.17 
11 31 -18.08 
11 32 -18.91 
11 33 -19.86 
11 34 -20.68 
11 35 -21.63 
11 36 -22.46 
11 37 -23.39 
11 38 -24.26 
11 39 -25.14 
11 40 -26.06 
11 41 -26.92 
11 42 -27.85 
11 43 -28.71 
11 44 -29.63 
11 45 -30.50 
11 46 -31.41 
11 47 -32.31 
11 48 -33.20 
11 49 -34.11 

12 0 -10.84 
12 1 -10.03 
12 2 -9.26 
12 3 -8.23 
12 4 -7.64 
12 5 -6.57 
12 6 -5.90 
12 7 -4.76 
12 8 -4.06 
12 9 -3.10 
12 10 -2.70 
12 11 -2.22 
12 12 0.00 
12 13 -2.23 
12 14 -2.70 
12 15 -3.11 
12 16 -4.07 
12 17 -4.77 
12 18 -5.91 
12 19 -6.61 
12 20 -7.71 
12 21 -8.31 
12 22 -9.38 
12 23 -10.14 
12 24 -11.02 
12 25 -12.02 
12 26 -12.71 
12 27 -13.80 
12 28 -14.49 
12 29 -15.49 
12 30 -16.30 
12 31 -17.20 
12 32 -18.10 
12 33 -18.94 
12 34 -19.89 
12 35 -20.71 
12 36 -21.66 
12 37 -22.49 
12 38 -23.42 
12 39 -24.29 
12 40 -25.18 
12 41 -26.09 
12 42 -26.95 
12 43 -27.88 
12 44 -28.74 
12 45 -29.67 
12 46 -30.55 
12 47 -31.45 
12 48 -32.35 
12 49 -33.24 

13 0 -11.86 
13 1 -10.86 
13 2 -10.04 
13 3 -9.28 
13 4 -8.25 
13 5 -7.66 
13 6 -6.58 
13 7 -5.90 
13 8 -4.76 
13 9 -4.07 
13 10 -3.11 
13 11 -2.71 
13 12 -2.23 
13 13 0.00 
13 14 -2.24 
13 15 -2.71 
13 16 -3.11 
13 17 -4.08 
13 18 -4.77 
13 19 -5.92 
13 20 -6.62 
13 21 -7.72 
13 22 -8.32 
13 23 -9.40 
13 24 -10.15 
13 25 -11.04 
13 26 -12.04 
13 27 -12.73 
13 28 -13.82 
13 29 -14.51 
13 30 -15.51 
13 31 -16.33 
13 32 -17.22 
13 33 -18.13 
13 34 -18.97 
13 35 -19.92 
13 36 -20.74 
13 37 -21.69 
13 38 -22.52 
13 39 -23.45 
13 40 -24.32 
13 41 -25.21 
13 42 -26.13 
13 43 -26.99 
13 44 -27.92 
13 45 -28.78 
13 46 -29.71 
13 47 -30.59 
13 48 -31.49 
13 49 -32.39 

14 0 -12.53 
14 1 -11.88 
14 2 -10.88 
14 3 -10.06 
14 4 -9.30 
14 5 -8.26 
14 6 -7.67 
14 7 -6.59 
14 8 -5.91 
14 9 -4.77 
14 10 -4.08 
14 11 -3.11 
14 12 -2.71 
14 13 -2.24 
14 14 0.00 
14 15 -2.24 
14 16 -2.72 
14 17 -3.12 
14 18 -4.08 
14 19 -4.78 
14 20 -5.93 
14 21 -6.63 
14 22 -7.74 
14 23 -8.34 
14 24 -9.42 
14 25 -10.16 
14 26 -11.06 
14 27 -12.06 
14 28 -12.75 
14 29 -13.84 
14 30 -14.54 
14 31 -15.54 
14 32 -16.35 
14 33 -17.25 
14 34 -18.15 
14 35 -19.00 
14 36 -19.95 
14 37 -20.77 
14 38 -21.73 
14 39 -22.55 
14 40 -23.49 
14 41 -24.36 
14 42 -25.25 
14 43 -26.16 
14 44 -27.03 
14 45 -27.96 
14 46 -28.82 
14 47 -29.75 
14 48 -30.63 
14 49 -31.54 

15 0 -13.58 
15 1 -12.55 
15 2 -11.90 
15 3 -10.90 
15 4 -10.08 
15 5 -9.32 
15 6 -8.27 
15 7 -7.68 
15 8 -6.60 
15 9 -5.92 
15 10 -4.78 
15 11 -4.08 
15 12 -3.12 
15 13 -2.72 
15 14 -2.25 
15 15 0.00 
15 16 -2.25 
15 17 -2.73 
15 18 -3.13 
15 19 -4.09 
15 20 -4.79 
15 21 -5.94 
15 22 -6.64 
15 23 -7.75 
15 24 -8.35 
15 25 -9.43 
15 26 -10.18 
15 27 -11.07 
15 28 -12.08 
15 29 -12.77 
15 30 -13.86 
15 31 -14.56 
15 32 -15.56 
15 33 -16.37 
15 34 -17.27 
15 35 -18.18 
15 36 -19.02 
15 37 -19.98 
15 38 -20.79 
15 39 -21.76 
15 40 -22.58 
15 41 -23.52 
15 42 -24.39 
15 43 -25.28 
15 44 -26.20 
15 45 -27.06 
15 46 -28.00 
15 47 -28.86 
15 48 -29.79 
15 49 -30.66 

16 0 -14.30 
16 1 -13.61 
16 2 -12.57 
16 3 -11.92 
16 4 -10.92 
16 5 -10.09 
16 6 -9.33 
16 7 -8.29 
16 8 -7.70 
16 9 -6.61 
16 10 -5.93 
16 11 -4.78 
16 12 -4.09 
16 13 -3.13 
16 14 -2.73 
16 15 -2.25 
16 16 0.00 
16 17 -2.26 
16 18 -2.73 
16 19 -3.13 
16 20 -4.10 
16 21 -4.79 
16 22 -5.95 
16 23 -6.66 
16 24 -7.76 
16 25 -8.36 
16 26 -9.45 
16 27 -10.19 
16 28 -11.09 
16 29 -12.09 
16 30 -12.79 
16 31 -13.89 
16 32 -14.58 
16 33 -15.58 
16 34 -16.39 
16 35 -17.30 
16 36 -18.20 
16 37 -19.05 
16 38 -20.00 
16 39 -20.82 
16 40 -21.79 
16 41 -22.61 
16 42 -23.55 
16 43 -24.42 
16 44 -25.32 
16 45 -26.23 
16 46 -27.10 
16 47 -28.03 
16 48 -28.90 
16 49 -29.82 

17 0 -15.25 
17 1 -14.33 
17 2 -13.64 
17 3 -12.60 
17 4 -11.94 
17 5 -10.94 
17 6 -10.11 
17 7 -9.35 
17 8 -8.30 
17 9 -7.71 
17 10 -6.63 
17 11 -5.94 
17 12 -4.79 
17 13 -4.10 
17 14 -3.13 
17 15 -2.73 
17 16 -2.26 
17 17 0.00 
17 18 -2.26 
17 19 -2.74 
17 20 -3.14 
17 21 -4.10 
17 22 -4.80 
17 23 -5.95 
17 24 -6.67 
17 25 -7.77 
17 26 -8.37 
17 27 -9.46 
17 28 -10.20 
17 29 -11.11 
17 30 -12.11 
17 31 -12.81 
17 32 -13.91 
17 33 -14.60 
17 34 -15.61 
17 35 -16.42 
17 36 -17.32 
17 37 -18.23 
17 38 -19.08 
17 39 -20.03 
17 40 -20.85 
17 41 -21.82 
17 42 -22.64 
17 43 -23.58 
17 44 -24.45 
17 45 -25.35 
17 46 -26.27 
17 47 -27.13 
17 48 -28.07 
17 49 -28.93 

18 0 -16.09 
18 1 -15.28 
18 2 -14.35 
18 3 -13.66 
18 4 -12.62 
18 5 -11.96 
18 6 -10.96 
18 7 -10.12 
18 8 -9.37 
18 9 -8.32 
18 10 -7.72 
18 11 -6.64 
18 12 -5.95 
18 13 -4.80 
18 14 -4.10 
18 15 -3.14 
18 16 -2.74 
18 17 -2.26 
18 18 0.00 
18 19 -2.27 
18 20 -2.74 
18 21 -3.14 
18 22 -4.11 
18 23 -4.81 
18 24 -5.96 
18 25 -6.68 
18 26 -7.79 
18 27 -8.39 
18 28 -9.48 
18 29 -10.22 
18 30 -11.13 
18 31 -12.12 
18 32 -12.83 
18 33 -13.93 
18 34 -14.62 
18 35 -15.63 
18 36 -16.44 
18 37 -17.35 
18 38 -18.25 
18 39 -19.10 
18 40 -20.06 
18 41 -20.88 
18 42 -21.84 
18 43 -22.67 
18 44 -23.61 
18 45 -24.48 
18 46 -25.38 
18 47 -26.30 
18 48 -27.17 
18 49 -28.10 

19 0 -16.95 
19 1 -16.12 
19 2 -15.31 
19 3 -14.37 
19 4 -13.69 
19 5 -12.64 
19 6 -11.98 
19 7 -10.98 
19 8 -10.14 
19 9 -9.38 
19 10 -8.33 
19 11 -7.74 
19 12 -6.65 
19 13 -5.95 
19 14 -4.81 
19 15 -4.11 
19 16 -3.15 
19 17 -2.74 
19 18 -2.27 
19 19 0.00 
19 20 -2.28 
19 21 -2.75 
19 22 -3.15 
19 23 -4.11 
19 24 -4.81 
19 25 -5.97 
19 26 -6.69 
19 27 -7.80 
19 28 -8.40 
19 29 -9.49 
19 30 -10.23 
19 31 -11.14 
19 32 -12.14 
19 33 -12.84 
19 34 -13.95 
19 35 -14.63 
19 36 -15.65 
19 37 -16.46 
19 38 -17.37 
19 39 -18.28 
19 40 -19.13 
19 41 -20.08 
19 42 -20.91 
19 43 -21.87 
19 44 -22.70 
19 45 -23.65 
19 46 -24.51 
19 47 -25.42 
19 48 -26.33 
19 49 -27.20 

20 0 -17.86 
20 1 -16.98 
20 2 -16.14 
20 3 -15.34 
20 4 -14.40 
20 5 -13.71 
20 6 -12.66 
20 7 -12.00 
20 8 -11.00 
20 9 -10.15 
20 10 -9.40 
20 11 -8.34 
20 12 -7.75 
20 13 -6.66 
20 14 -5.96 
20 15 -4.81 
20 16 -4.11 
20 17 -3.15 
20 18 -2.75 
20 19 -2.28 
20 20 0.00 
20 21 -2.28 
20 22 -2.76 
20 23 -3.16 
20 24 -4.12 
20 25 -4.82 
20 26 -5.98 
20 27 -6.70 
20 28 -7.81 
20 29 -8.41 
20 30 -9.51 
20 31 -10.24 
20 32 -11.16 
20 33 -12.16 
20 34 -12.86 
20 35 -13.97 
20 36 -14.65 
20 37 -15.68 
20 38 -16.48 
20 39 -17.39 
20 40 -18.30 
20 41 -19.15 
20 42 -20.11 
20 43 -20.93 
20 44 -21.90 
20 45 -22.73 
20 46 -23.68 
20 47 -24.54 
20 48 -25.45 
20 49 -26.36 

21 0 -18.68 
21 1 -17.89 
21 2 -17.01 
21 3 -16.17 
21 4 -15.36 
21 5 -14.42 
21 6 -13.74 
21 7 -12.68 
21 8 -12.02 
21 9 -11.02 
21 10 -10.17 
21 11 -9.42 
21 12 -8.35 
21 13 -7.76 
21 14 -6.67 
21 15 -5.97 
21 16 -4.82 
21 17 -4.12 
21 18 -3.16 
21 19 -2.76 
21 20 -2.28 
21 21 0.00 
21 22 -2.29 
21 23 -2.76 
21 24 -3.16 
21 25 -4.13 
21 26 -4.83 
21 27 -5.98 
21 28 -6.71 
21 29 -7.82 
21 30 -8.42 
21 31 -9.52 
21 32 -10.26 
21 33 -11.18 
21 34 -12.17 
21 35 -12.88 
21 36 -13.99 
21 37 -14.67 
21 38 -15.70 
21 39 -16.50 
21 40 -17.42 
21 41 -18.32 
21 42 -19.18 
21 43 -20.13 
21 44 -20.96 
21 45 -21.93 
21 46 -22.76 
21 47 -23.71 
21 48 -24.57 
21 49 -25.48 

22 0 -19.63 
22 1 -18.72 
22 2 -17.92 
22 3 -17.04 
22 4 -16.20 
22 5 -15.39 
22 6 -14.44 
22 7 -13.76 
22 8 -12.70 
22 9 -12.04 
22 10 -11.04 
22 11 -10.18 
22 12 -9.43 
22 13 -8.37 
22 14 -7.77 
22 15 -6.68 
22 16 -5.98 
22 17 -4.82 
22 18 -4.13 
22 19 -3.16 
22 20 -2.76 
22 21 -2.29 
22 22 0.00 
22 23 -2.29 
22 24 -2.77 
22 25 -3.17 
22 26 -4.13 
22 27 -4.83 
22 28 -5.99 
22 29 -6.71 
22 30 -7.83 
22 31 -8.43 
22 32 -9.53 
22 33 -10.27 
22 34 -11.19 
22 35 -12.19 
22 36 -12.90 
22 37 -14.01 
22 38 -14.69 
22 39 -15.72 
22 40 -16.52 
22 41 -17.44 
22 42 -18.35 
22 43 -19.20 
22 44 -20.16 
22 45 -20.98 
22 46 -21.96 
22 47 -22.78 
22 48 -23.74 
22 49 -24.60 

23 0 -20.44 
23 1 -19.66 
23 2 -18.75 
23 3 -17.95 
23 4 -17.07 
23 5 -16.22 
23 6 -15.42 
23 7 -14.47 
23 8 -13.78 
23 9 -12.72 
23 10 -12.06 
23 11 -11.06 
23 12 -10.19 
23 13 -9.45 
23 14 -8.38 
23 15 -7.79 
23 16 -6.69 
23 17 -5.98 
23 18 -4.83 
23 19 -4.13 
23 20 -3.17 
23 21 -2.77 
23 22 -2.30 
23 23 0.00 
23 24 -2.30 
23 25 -2.77 
23 26 -3.18 
23 27 -4.14 
23 28 -4.84 
23 29 -6.00 
23 30 -6.72 
23 31 -7.84 
23 32 -8.45 
23 33 -9.55 
23 34 -10.28 
23 35 -11.21 
23 36 -12.20 
23 37 -12.91 
23 38 -14.02 
23 39 -14.71 
23 40 -15.74 
23 41 -16.54 
23 42 -17.46 
23 43 -18.37 
23 44 -19.23 
23 45 -20.18 
23 46 -21.01 
23 47 -21.98 
23 48 -22.81 
23 49 -23.76 

24 0 -21.37 
24 1 -20.47 
24 2 -19.69 
24 3 -18.78 
24 4 -17.98 
24 5 -17.10 
24 6 -16.25 
24 7 -15.44 
24 8 -14.49 
24 9 -13.81 
24 10 -12.74 
24 11 -12.07 
24 12 -11.08 
24 13 -10.21 
24 14 -9.46 
24 15 -8.39 
24 16 -7.80 
24 17 -6.70 
24 18 -5.99 
24 19 -4.84 
24 20 -4.14 
24 21 -3.18 
24 22 -2.78 
24 23 -2.30 
24 24 0.00 
24 25 -2.31 
24 26 -2.78 
24 27 -3.18 
24 28 -4.14 
24 29 -4.84 
24 30 -6.00 
24 31 -6.73 
24 32 -7.85 
24 33 -8.46 
24 34 -9.56 
24 35 -10.29 
24 36 -11.23 
24 37 -12.21 
24 38 -12.93 
24 39 -14.04 
24 40 -14.73 
24 41 -15.76 
24 42 -16.56 
24 43 -17.49 
24 44 -18.39 
24 45 -19.25 
24 46 -20.21 
24 47 -21.04 
24 48 -22.01 
24 49 -22.84 

25 0 -22.21 
25 1 -21.41 
25 2 -20.50 
25 3 -19.73 
25 4 -18.81 
25 5 -18.01 
25 6 -17.13 
25 7 -16.27 
25 8 -15.47 
25 9 -14.51 
25 10 -13.83 
25 11 -12.76 
25 12 -12.09 
25 13 -11.09 
25 14 -10.22 
25 15 -9.48 
25 16 -8.40 
25 17 -7.81 
25 18 -6.71 
25 19 -6.00 
25 20 -4.84 
25 21 -4.14 
25 22 -3.18 
25 23 -2.78 
25 24 -2.31 
25 25 0.00 
25 26 -2.31 
25 27 -2.79 
25 28 -3.19 
25 29 -4.15 
25 30 -4.85 
25 31 -6.01 
25 32 -6.74 
25 33 -7.86 
25 34 -8.47 
25 35 -9.57 
25 36 -10.30 
25 37 -11.24 
25 38 -12.23 
25 39 -12.95 
25 40 -14.06 
25 41 -14.74 
25 42 -15.78 
25 43 -16.58 
25 44 -17.51 
25 45 -18.41 
25 46 -19.27 
25 47 -20.23 
25 48 -21.06 
25 49 -22.04 

26 0 -23.11 
26 1 -22.24 
26 2 -21.44 
26 3 -20.54 
26 4 -19.76 
26 5 -18.84 
26 6 -18.04 
26 7 -17.15 
26 8 -16.30 
26 9 -15.49 
26 10 -14.53 
26 11 -13.85 
26 12 -12.78 
26 13 -12.11 
26 14 -11.11 
26 15 -10.23 
26 16 -9.49 
26 17 -8.42 
26 18 -7.82 
26 19 -6.72 
26 20 -6.00 
26 21 -4.85 
26 22 -4.15 
26 23 -3.19 
26 24 -2.79 
26 25 -2.31 
26 26 0.00 
26 27 -2.32 
26 28 -2.79 
26 29 -3.19 
26 30 -4.16 
26 31 -4.86 
26 32 -6.02 
26 33 -6.75 
26 34 -7.87 
26 35 -8.48 
26 36 -9.59 
26 37 -10.32 
26 38 -11.26 
26 39 -12.24 
26 40 -12.96 
26 41 -14.08 
26 42 -14.76 
26 43 -15.80 
26 44 -16.60 
26 45 -17.53 
26 46 -18.43 
26 47 -19.30 
26 48 -20.26 
26 49 -21.09 

27 0 -23.99 
27 1 -23.15 
27 2 -22.28 
27 3 -21.48 
27 4 -20.57 
27 5 -19.79 
27 6 -18.87 
27 7 -18.07 
27 8 -17.18 
27 9 -16.32 
27 10 -15.52 
27 11 -14.55 
27 12 -13.87 
27 13 -12.80 
27 14 -12.12 
27 15 -11.13 
27 16 -10.25 
27 17 -9.51 
27 18 -8.43 
27 19 -7.83 
27 20 -6.73 
27 21 -6.01 
27 22 -4.86 
27 23 -4.16 
27 24 -3.19 
27 25 -2.79 
27 26 -2.32 
27 27 0.00 
27 28 -2.32 
27 29 -2.80 
27 30 -3.20 
27 31 -4.16 
27 32 -4.86 
27 33 -6.02 
27 34 -6.76 
27 35 -7.88 
27 36 -8.49 
27 37 -9.60 
27 38 -10.33 
27 39 -11.27 
27 40 -12.26 
27 41 -12.98 
27 42 -14.10 
27 43 -14.78 
27 44 -15.82 
27 45 -16.62 
27 46 -17.55 
27 47 -18.45 
27 48 -19.32 
27 49 -20.28 

28 0 -24.86 
28 1 -24.03 
28 2 -23.19 
28 3 -22.31 
28 4 -21.52 
28 5 -20.60 
28 6 -19.82 
28 7 -18.90 
28 8 -18.09 
28 9 -17.21 
28 10 -16.34 
28 11 -15.54 
28 12 -14.57 
28 13 -13.89 
28 14 -12.82 
28 15 -12.14 
28 16 -11.15 
28 17 -10.26 
28 18 -9.52 
28 19 -8.44 
28 20 -7.84 
28 21 -6.74 
28 22 -6.02 
28 23 -4.86 
28 24 -4.16 
28 25 -3.20 
28 26 -2.80 
28 27 -2.32 
28 28 0.00 
28 29 -2.33 
28 30 -2.80 
28 31 -3.20 
28 32 -4.17 
28 33 -4.87 
28 34 -6.03 
28 35 -6.77 
28 36 -7.89 
28 37 -8.50 
28 38 -9.61 
28 39 -10.34 
28 40 -11.29 
28 41 -12.27 
28 42 -13.00 
28 43 -14.11 
28 44 -14.80 
28 45 -15.84 
28 46 -16.64 
28 47 -17.57 
28 48 -18.48 
28 49 -19.34 

29 0 -25.77 
29 1 -24.90 
29 2 -24.07 
29 3 -23.22 
29 4 -22.35 
29 5 -21.55 
29 6 -20.63 
29 7 -19.85 
29 8 -18.93 
29 9 -18.12 
29 10 -17.23 
29 11 -16.37 
29 12 -15.57 
29 13 -14.59 
29 14 -13.91 
29 15 -12.84 
29 16 -12.15 
29 17 -11.16 
29 18 -10.27 
29 19 -9.54 
29 20 -8.45 
29 21 -7.86 
29 22 -6.75 
29 23 -6.02 
29 24 -4.87 
29 25 -4.17 
29 26 -3.20 
29 27 -2.80 
29 28 -2.33 
29 29 0.00 
29 30 -2.33 
29 31 -2.81 
29 32 -3.21 
29 33 -4.17 
29 34 -4.87 
29 35 -6.04 
29 36 -6.78 
29 37 -7.90 
29 38 -8.51 
29 39 -9.62 
29 40 -10.35 
29 41 -11.30 
29 42 -12.28 
29 43 -13.01 
29 44 -14.13 
29 45 -14.81 
29 46 -15.86 
29 47 -16.66 
29 48 -17.59 
29 49 -18.50 

30 0 -26.62 
30 1 -25.81 
30 2 -24.94 
30 3 -24.10 
30 4 -23.26 
30 5 -22.38 
30 6 -21.58 
30 7 -20.67 
30 8 -19.88 
30 9 -18.96 
30 10 -18.15 
30 11 -17.26 
30 12 -16.39 
30 13 -15.59 
30 14 -14.61 
30 15 -13.93 
30 16 -12.85 
30 17 -12.17 
30 18 -11.18 
30 19 -10.28 
30 20 -9.55 
30 21 -8.46 
30 22 -7.87 
30 23 -6.75 
30 24 -6.03 
30 25 -4.87 
30 26 -4.17 
30 27 -3.21 
30 28 -2.81 
30 29 -2.34 
30 30 0.00 
30 31 -2.34 
30 32 -2.81 
30 33 -3.21 
30 34 -4.18 
30 35 -4.88 
30 36 -6.04 
30 37 -6.79 
30 38 -7.91 
30 39 -8.52 
30 40 -9.64 
30 41 -10.36 
30 42 -11.32 
30 43 -12.30 
30 44 -13.03 
30 45 -14.15 
30 46 -14.83 
30 47 -15.88 
30 48 -16.68 
30 49 -17.61 

31 0 -27.54 
31 1 -26.66 
31 2 -25.85 
31 3 -24.98 
31 4 -24.14 
31 5 -23.30 
31 6 -22.42 
31 7 -21.62 
31 8 -20.70 
31 9 -19.91 
31 10 -18.99 
31 11 -18.17 
31 12 -17.29 
31 13 -16.41 
31 14 -15.61 
31 15 -14.63 
31 16 -13.95 
31 17 -12.87 
31 18 -12.19 
31 19 -11.20 
31 20 -10.29 
31 21 -9.56 
31 22 -8.47 
31 23 -7.88 
31 24 -6.76 
31 25 -6.04 
31 26 -4.88 
31 27 -4.18 
31 28 -3.21 
31 29 -2.81 
31 30 -2.34 
31 31 0.00 
31 32 -2.34 
31 33 -2.82 
31 34 -3.22 
31 35 -4.18 
31 36 -4.88 
31 37 -6.05 
31 38 -6.79 
31 39 -7.92 
31 40 -8.53 
31 41 -9.65 
31 42 -10.37 
31 43 -11.33 
31 44 -12.31 
31 45 -13.04 
31 46 -14.17 
31 47 -14.84 
31 48 -15.90 
31 49 -16.69 

32 0 -28.40 
32 1 -27.58 
32 2 -26.70 
32 3 -25.89 
32 4 -25.02 
32 5 -24.18 
32 6 -23.33 
32 7 -22.45 
32 8 -21.65 
32 9 -20.73 
32 10 -19.94 
32 11 -19.01 
32 12 -18.20 
32 13 -17.31 
32 14 -16.43 
32 15 -15.64 
32 16 -14.65 
32 17 -13.97 
32 18 -12.89 
32 19 -12.20 
32 20 -11.21 
32 21 -10.31 
32 22 -9.58 
32 23 -8.48 
32 24 -7.89 
32 25 -6.77 
32 26 -6.04 
32 27 -4.88 
32 28 -4.18 
32 29 -3.22 
32 30 -2.82 
32 31 -2.35 
32 32 0.00 
32 33 -2.35 
32 34 -2.82 
32 35 -3.23 
32 36 -4.19 
32 37 -4.89 
32 38 -6.05 
32 39 -6.80 
32 40 -7.93 
32 41 -8.54 
32 42 -9.66 
32 43 -10.38 
32 44 -11.35 
32 45 -12.32 
32 46 -13.06 
32 47 -14.18 
32 48 -14.86 
32 49 -15.92 

33 0 -29.30 
33 1 -28.44 
33 2 -27.63 
33 3 -26.75 
33 4 -25.93 
33 5 -25.05 
33 6 -24.21 
33 7 -23.37 
33 8 -22.48 
33 9 -21.68 
33 10 -20.76 
33 11 -19.97 
33 12 -19.04 
33 13 -18.22 
33 14 -17.34 
33 15 -16.46 
33 16 -15.66 
33 17 -14.67 
33 18 -13.99 
33 19 -12.91 
33 20 -12.21 
33 21 -11.23 
33 22 -10.32 
33 23 -9.59 
33 24 -8.50 
33 25 -7.90 
33 26 -6.78 
33 27 -6.05 
33 28 -4.89 
33 29 -4.19 
33 30 -3.23 
33 31 -2.83 
33 32 -2.35 
33 33 0.00 
33 34 -2.36 
33 35 -2.83 
33 36 -3.23 
33 37 -4.19 
33 38 -4.90 
33 39 -6.06 
33 40 -6.81 
33 41 -7.94 
33 42 -8.55 
33 43 -9.67 
33 44 -10.39 
33 45 -11.36 
33 46 -12.33 
33 47 -13.07 
33 48 -14.20 
33 49 -14.88 

34 0 -30.18 
34 1 -29.35 
34 2 -28.49 
34 3 -27.67 
34 4 -26.79 
34 5 -25.97 
34 6 -25.09 
34 7 -24.25 
34 8 -23.40 
34 9 -22.51 
34 10 -21.71 
34 11 -20.79 
34 12 -20.00 
34 13 -19.07 
34 14 -18.25 
34 15 -17.36 
34 16 -16.48 
34 17 -15.68 
34 18 -14.69 
34 19 -14.01 
34 20 -12.92 
34 21 -12.23 
34 22 -11.25 
34 23 -10.33 
34 24 -9.60 
34 25 -8.51 
34 26 -7.91 
34 27 -6.79 
34 28 -6.06 
34 29 -4.89 
34 30 -4.19 
34 31 -3.23 
34 32 -2.83 
34 33 -2.36 
34 34 0.00 
34 35 -2.36 
34 36 -2.84 
34 37 -3.24 
34 38 -4.20 
34 39 -4.90 
34 40 -6.07 
34 41 -6.82 
34 42 -7.95 
34 43 -8.56 
34 44 -9.68 
34 45 -10.40 
34 46 -11.37 
34 47 -12.35 
34 48 -13.09 
34 49 -14.21 

35 0 -31.07 
35 1 -30.23 
35 2 -29.40 
35 3 -28.53 
35 4 -27.71 
35 5 -26.83 
35 6 -26.01 
35 7 -25.13 
35 8 -24.28 
35 9 -23.44 
35 10 -22.55 
35 11 -21.74 
35 12 -20.81 
35 13 -20.02 
35 14 -19.09 
35 15 -18.27 
35 16 -17.38 
35 17 -16.50 
35 18 -15.70 
35 19 -14.71 
35 20 -14.03 
35 21 -12.94 
35 22 -12.24 
35 23 -11.26 
35 24 -10.34 
35 25 -9.62 
35 26 -8.52 
35 27 -7.92 
35 28 -6.80 
35 29 -6.06 
35 30 -4.90 
35 31 -4.20 
35 32 -3.24 
35 33 -2.84 
35 34 -2.36 
35 35 0.00 
35 36 -2.37 
35 37 -2.84 
35 38 -3.24 
35 39 -4.20 
35 40 -4.91 
35 41 -6.07 
35 42 -6.82 
35 43 -7.96 
35 44 -8.57 
35 45 -9.70 
35 46 -10.41 
35 47 -11.39 
35 48 -12.36 
35 49 -13.10 

36 0 -31.97 
36 1 -31.12 
36 2 -30.28 
36 3 -29.44 
36 4 -28.57 
36 5 -27.75 
36 6 -26.87 
36 7 -26.05 
36 8 -25.17 
36 9 -24.32 
36 10 -23.47 
36 11 -22.58 
36 12 -21.77 
36 13 -20.84 
36 14 -20.05 
36 15 -19.12 
36 16 -18.30 
36 17 -17.41 
36 18 -16.52 
36 19 -15.73 
36 20 -14.72 
36 21 -14.05 
36 22 -12.96 
36 23 -12.26 
36 24 -11.28 
36 25 -10.35 
36 26 -9.63 
36 27 -8.53 
36 28 -7.93 
36 29 -6.81 
36 30 -6.07 
36 31 -4.91 
36 32 -4.20 
36 33 -3.24 
36 34 -2.84 
36 35 -2.37 
36 36 0.00 
36 37 -2.37 
36 38 -2.85 
36 39 -3.25 
36 40 -4.21 
36 41 -4.91 
36 42 -6.08 
36 43 -6.83 
36 44 -7.97 
36 45 -8.58 
36 46 -9.71 
36 47 -10.42 
36 48 -11.40 
36 49 -12.37 

37 0 -32.85 
37 1 -32.02 
37 2 -31.17 
37 3 -30.32 
37 4 -29.48 
37 5 -28.61 
37 6 -27.79 
37 7 -26.90 
37 8 -26.08 
37 9 -25.20 
37 10 -24.35 
37 11 -23.51 
37 12 -22.61 
37 13 -21.80 
37 14 -20.87 
37 15 -20.08 
37 16 -19.14 
37 17 -18.32 
37 18 -17.43 
37 19 -16.54 
37 20 -15.75 
37 21 -14.74 
37 22 -14.07 
37 23 -12.97 
37 24 -12.27 
37 25 -11.29 
37 26 -10.36 
37 27 -9.64 
37 28 -8.54 
37 29 -7.94 
37 30 -6.81 
37 31 -6.07 
37 32 -4.91 
37 33 -4.21 
37 34 -3.25 
37 35 -2.85 
37 36 -2.37 
37 37 0.00 
37 38 -2.38 
37 39 -2.85 
37 40 -3.25 
37 41 -4.21 
37 42 -4.92 
37 43 -6.08 
37 44 -6.84 
37 45 -7.98 
37 46 -8.59 
37 47 -9.72 
37 48 -10.43 
37 49 -11.42 

38 0 -33.76 
38 1 -32.90 
38 2 -32.07 
38 3 -31.22 
38 4 -30.37 
38 5 -29.53 
38 6 -28.65 
38 7 -27.83 
38 8 -26.94 
38 9 -26.12 
38 10 -25.24 
38 11 -24.38 
38 12 -23.54 
38 13 -22.64 
38 14 -21.83 
38 15 -20.90 
38 16 -20.10 
38 17 -19.17 
38 18 -18.34 
38 19 -17.45 
38 20 -16.56 
38 21 -15.77 
38 22 -14.76 
38 23 -14.09 
38 24 -12.99 
38 25 -12.28 
38 26 -11.31 
38 27 -10.37 
38 28 -9.65 
38 29 -8.55 
38 30 -7.95 
38 31 -6.82 
38 32 -6.08 
38 33 -4.92 
38 34 -4.21 
38 35 -3.25 
38 36 -2.85 
38 37 -2.38 
38 38 0.00 
38 39 -2.38 
38 40 -2.86 
38 41 -3.26 
38 42 -4.22 
38 43 -4.92 
38 44 -6.09 
38 45 -6.85 
38 46 -7.99 
38 47 -8.60 
38 48 -9.73 
38 49 -10.44 

39 0 -34.64 
39 1 -33.81 
39 2 -32.95 
39 3 -32.12 
39 4 -31.26 
39 5 -30.41 
39 6 -29.57 
39 7 -28.69 
39 8 -27.87 
39 9 -26.98 
39 10 -26.15 
39 11 -25.27 
39 12 -24.42 
39 13 -23.57 
39 14 -22.67 
39 15 -21.86 
39 16 -20.92 
39 17 -20.13 
39 18 -19.19 
39 19 -18.36 
39 20 -17.48 
39 21 -16.58 
39 22 -15.79 
39 23 -14.78 
39 24 -14.11 
39 25 -13.01 
39 26 -12.30 
39 27 -11.32 
39 28 -10.38 
39 29 -9.66 
39 30 -8.56 
39 31 -7.96 
39 32 -6.83 
39 33 -6.08 
39 34 -4.92 
39 35 -4.22 
39 36 -3.26 
39 37 -2.86 
39 38 -2.38 
39 39 0.00 
39 40 -2.39 
39 41 -2.86 
39 42 -3.26 
39 43 -4.22 
39 44 -4.93 
39 45 -6.09 
39 46 -6.85 
39 47 -8.00 
39 48 -8.61 
39 49 -9.74 

40 0 -35.55 
40 1 -34.69 
40 2 -33.86 
40 3 -33.00 
40 4 -32.16 
40 5 -31.31 
40 6 -30.45 
40 7 -29.61 
40 8 -28.73 
40 9 -27.91 
40 10 -27.02 
40 11 -26.19 
40 12 -25.31 
40 13 -24.45 
40 14 -23.60 
40 15 -22.70 
40 16 -21.89 
40 17 -20.95 
40 18 -20.15 
40 19 -19.22 
40 20 -18.39 
40 21 -17.50 
40 22 -16.60 
40 23 -15.81 
40 24 -14.79 
40 25 -14.12 
40 26 -13.02 
40 27 -12.31 
40 28 -11.34 
40 29 -10.40 
40 30 -9.68 
40 31 -8.57 
40 32 -7.97 
40 33 -6.84 
40 34 -6.09 
40 35 -4.93 
40 36 -4.22 
40 37 -3.26 
40 38 -2.86 
40 39 -2.39 
40 40 0.00 
40 41 -2.39 
40 42 -2.86 
40 43 -3.27 
40 44 -4.23 
40 45 -4.93 
40 46 -6.10 
40 47 -6.86 
40 48 -8.01 
40 49 -8.62 

41 0 -36.43 
41 1 -35.60 
41 2 -34.74 
41 3 -33.91 
41 4 -33.05 
41 5 -32.21 
41 6 -31.35 
41 7 -30.49 
41 8 -29.65 
41 9 -28.77 
41 10 -27.95 
41 11 -27.05 
41 12 -26.22 
41 13 -25.34 
41 14 -24.48 
41 15 -23.63 
41 16 -22.72 
41 17 -21.92 
41 18 -20.98 
41 19 -20.18 
41 20 -19.24 
41 21 -18.41 
41 22 -17.52 
41 23 -16.62 
41 24 -15.83 
41 25 -14.81 
41 26 -14.14 
41 27 -13.04 
41 28 -12.32 
41 29 -11.35 
41 30 -10.41 
41 31 -9.69 
41 32 -8.58 
41 33 -7.97 
41 34 -6.84 
41 35 -6.10 
41 36 -4.93 
41 37 -4.23 
41 38 -3.27 
41 39 -2.87 
41 40 -2.39 
41 41 0.00 
41 42 -2.39 
41 43 -2.87 
41 44 -3.27 
41 45 -4.23 
41 46 -4.94 
41 47 -6.10 
41 48 -6.87 
41 49 -8.02 

42 0 -37.34 
42 1 -36.49 
42 2 -35.65 
42 3 -34.79 
42 4 -33.96 
42 5 -33.09 
42 6 -32.25 
42 7 -31.40 
42 8 -30.54 
42 9 -29.70 
42 10 -28.81 
42 11 -27.99 
42 12 -27.09 
42 13 -26.26 
42 14 -25.37 
42 15 -24.51 
42 16 -23.66 
42 17 -22.75 
42 18 -21.95 
42 19 -21.00 
42 20 -20.20 
42 21 -19.27 
42 22 -18.43 
42 23 -17.54 
42 24 -16.64 
42 25 -15.85 
42 26 -14.83 
42 27 -14.16 
42 28 -13.05 
42 29 -12.34 
42 30 -11.36 
42 31 -10.42 
42 32 -9.70 
42 33 -8.59 
42 34 -7.98 
42 35 -6.85 
42 36 -6.10 
42 37 -4.94 
42 38 -4.23 
42 39 -3.27 
42 40 -2.87 
42 41 -2.40 
42 42 0.00 
42 43 -2.40 
42 44 -2.87 
42 45 -3.27 
42 46 -4.24 
42 47 -4.94 
42 48 -6.11 
42 49 -6.88 

43 0 -38.23 
43 1 -37.39 
43 2 -36.54 
43 3 -35.70 
43 4 -34.84 
43 5 -34.01 
43 6 -33.14 
43 7 -32.30 
43 8 -31.44 
43 9 -30.58 
43 10 -29.74 
43 11 -28.85 
43 12 -28.02 
43 13 -27.12 
43 14 -26.29 
43 15 -25.41 
43 16 -24.54 
43 17 -23.70 
43 18 -22.78 
43 19 -21.97 
43 20 -21.03 
43 21 -20.23 
43 22 -19.29 
43 23 -18.45 
43 24 -17.56 
43 25 -16.66 
43 26 -15.87 
43 27 -14.84 
43 28 -14.17 
43 29 -13.07 
43 30 -12.35 
43 31 -11.38 
43 32 -10.43 
43 33 -9.71 
43 34 -8.60 
43 35 -7.99 
43 36 -6.86 
43 37 -6.11 
43 38 -4.94 
43 39 -4.24 
43 40 -3.27 
43 41 -2.87 
43 42 -2.40 
43 43 0.00 
43 44 -2.40 
43 45 -2.88 
43 46 -3.28 
43 47 -4.24 
43 48 -4.95 
43 49 -6.12 

44 0 -39.13 
44 1 -38.29 
44 2 -37.44 
44 3 -36.59 
44 4 -35.75 
44 5 -34.89 
44 6 -34.05 
44 7 -33.19 
44 8 -32.34 
44 9 -31.48 
44 10 -30.62 
44 11 -29.77 
44 12 -28.89 
44 13 -28.06 
44 14 -27.16 
44 15 -26.32 
44 16 -25.44 
44 17 -24.57 
44 18 -23.73 
44 19 -22.81 
44 20 -22.00 
44 21 -21.05 
44 22 -20.25 
44 23 -19.31 
44 24 -18.47 
44 25 -17.59 
44 26 -16.67 
44 27 -15.89 
44 28 -14.86 
44 29 -14.19 
44 30 -13.08 
44 31 -12.36 
44 32 -11.39 
44 33 -10.44 
44 34 -9.72 
44 35 -8.61 
44 36 -8.00 
44 37 -6.87 
44 38 -6.11 
44 39 -4.95 
44 40 -4.24 
44 41 -3.28 
44 42 -2.88 
44 43 -2.41 
44 44 0.00 
44 45 -2.41 
44 46 -2.88 
44 47 -3.28 
44 48 -4.25 
44 49 -4.95 

45 0 -40.03 
45 1 -39.18 
45 2 -38.34 
45 3 -37.50 
45 4 -36.64 
45 5 -35.80 
45 6 -34.94 
45 7 -34.10 
45 8 -33.23 
45 9 -32.38 
45 10 -31.52 
45 11 -30.66 
45 12 -29.81 
45 13 -28.92 
45 14 -28.09 
45 15 -27.19 
45 16 -26.36 
45 17 -25.47 
45 18 -24.60 
45 19 -23.75 
45 20 -22.83 
45 21 -22.03 
45 22 -21.08 
45 23 -20.27 
45 24 -19.34 
45 25 -18.49 
45 26 -17.61 
45 27 -16.69 
45 28 -15.91 
45 29 -14.88 
45 30 -14.21 
45 31 -13.10 
45 32 -12.37 
45 33 -11.41 
45 34 -10.45 
45 35 -9.73 
45 36 -8.62 
45 37 -8.01 
45 38 -6.87 
45 39 -6.12 
45 40 -4.95 
45 41 -4.25 
45 42 -3.28 
45 43 -2.88 
45 44 -2.41 
45 45 0.00 
45 46 -2.41 
45 47 -2.89 
45 48 -3.29 
45 49 -4.25 

46 0 -40.93 
46 1 -40.09 
46 2 -39.24 
46 3 -38.40 
46 4 -37.55 
46 5 -36.69 
46 6 -35.85 
46 7 -34.98 
46 8 -34.15 
46 9 -33.28 
46 10 -32.43 
46 11 -31.56 
46 12 -30.70 
46 13 -29.85 
46 14 -28.96 
46 15 -28.13 
46 16 -27.23 
46 17 -26.39 
46 18 -25.50 
46 19 -24.63 
46 20 -23.78 
46 21 -22.86 
46 22 -22.05 
46 23 -21.10 
46 24 -20.30 
46 25 -19.36 
46 26 -18.51 
46 27 -17.63 
46 28 -16.71 
46 29 -15.93 
46 30 -14.89 
46 31 -14.22 
46 32 -13.11 
46 33 -12.38 
46 34 -11.42 
46 35 -10.46 
46 36 -9.74 
46 37 -8.62 
46 38 -8.02 
46 39 -6.88 
46 40 -6.12 
46 41 -4.95 
46 42 -4.25 
46 43 -3.29 
46 44 -2.89 
46 45 -2.41 
46 46 0.00 
46 47 -2.42 
46 48 -2.89 
46 49 -3.29 

47 0 -41.83 
47 1 -40.98 
47 2 -40.15 
47 3 -39.29 
47 4 -38.45 
47 5 -37.60 
47 6 -36.74 
47 7 -35.90 
47 8 -35.03 
47 9 -34.19 
47 10 -33.32 
47 11 -32.47 
47 12 -31.61 
47 13 -30.73 
47 14 -29.89 
47 15 -29.00 
47 16 -28.16 
47 17 -27.26 
47 18 -26.42 
47 19 -25.53 
47 20 -24.66 
47 21 -23.81 
47 22 -22.89 
47 23 -22.08 
47 24 -21.13 
47 25 -20.32 
47 26 -19.38 
47 27 -18.53 
47 28 -17.65 
47 29 -16.73 
47 30 -15.95 
47 31 -14.91 
47 32 -14.24 
47 33 -13.13 
47 34 -12.40 
47 35 -11.43 
47 36 -10.47 
47 37 -9.75 
47 38 -8.63 
47 39 -8.03 
47 40 -6.89 
47 41 -6.13 
47 42 -4.96 
47 43 -4.26 
47 44 -3.29 
47 45 -2.89 
47 46 -2.42 
47 47 0.00 
47 48 -2.42 
47 49 -2.90 

48 0 -42.73 
48 1 -41.89 
48 2 -41.04 
48 3 -40.20 
48 4 -39.35 
48 5 -38.50 
48 6 -37.65 
48 7 -36.79 
48 8 -35.95 
48 9 -35.08 
48 10 -34.23 
48 11 -33.36 
48 12 -32.51 
48 13 -31.65 
48 14 -30.77 
48 15 -29.93 
48 16 -29.03 
48 17 -28.20 
48 18 -27.29 
48 19 -26.45 
48 20 -25.56 
48 21 -24.68 
48 22 -23.84 
48 23 -22.91 
48 24 -22.11 
48 25 -21.15 
48 26 -20.34 
48 27 -19.40 
48 28 -18.55 
48 29 -17.67 
48 30 -16.75 
48 31 -15.97 
48 32 -14.92 
48 33 -14.25 
48 34 -13.14 
48 35 -12.41 
48 36 -11.45 
48 37 -10.48 
48 38 -9.77 
48 39 -8.64 
48 40 -8.04 
48 41 -6.89 
48 42 -6.13 
48 43 -4.96 
48 44 -4.26 
48 45 -3.30 
48 46 -2.90 
48 47 -2.42 
48 48 0.00 
48 49 -2.43 

49 0 -43.64 
49 1 -42.79 
49 2 -41.95 
49 3 -41.10 
49 4 -40.26 
49 5 -39.40 
49 6 -38.55 
49 7 -37.70 
49 8 -36.84 
49 9 -35.99 
49 10 -35.12 
49 11 -34.28 
49 12 -33.40 
49 13 -32.55 
49 14 -31.69 
49 15 -30.81 
49 16 -29.96 
49 17 -29.07 
49 18 -28.23 
49 19 -27.32 
49 20 -26.48 
49 21 -25.59 
49 22 -24.71 
49 23 -23.87 
49 24 -22.94 
49 25 -22.13 
49 26 -21.18 
49 27 -20.37 
49 28 -19.42 
49 29 -18.57 
49 30 -17.69 
49 31 -16.76 
49 32 -15.98 
49 33 -14.94 
49 34 -14.27 
49 35 -13.15 
49 36 -12.42 
49 37 -11.46 
49 38 -10.49 
49 39 -9.78 
49 40 -8.65 
49 41 -8.04 
49 42 -6.90 
49 43 -6.14 
49 44 -4.97 
49 45 -4.27 
49 46 -3.30 
49 47 -2.90 
49 48 -2.43 
49 49 0.00 


==> figs/contour_IF_DE_m=100nu=1.dat <==
0 0 0.12 
0 1 -0.20 
0 2 -1.65 
0 3 -1.15 
0 4 -2.41 
0 5 -2.84 
0 6 -4.21 
0 7 -4.93 
0 8 -6.40 
0 9 -7.28 
0 10 -8.83 
0 11 -9.84 
0 12 -11.46 
0 13 -12.56 
0 14 -14.31 
0 15 -15.14 
0 16 -40.00 
0 17 -40.00 
0 18 -40.00 
0 19 -40.00 
0 20 -40.00 
0 21 -40.00 
0 22 -40.00 
0 23 -40.00 
0 24 -40.00 
0 25 -40.00 
0 26 -40.00 
0 27 -40.00 
0 28 -40.00 
0 29 -40.00 
0 30 -40.00 
0 31 -40.00 
0 32 -40.00 
0 33 -40.00 
0 34 -40.00 
0 35 -40.00 
0 36 -40.00 
0 37 -40.00 
0 38 -40.00 
0 39 -40.00 
0 40 -40.00 
0 41 -40.00 
0 42 -40.00 
0 43 -40.00 
0 44 -40.00 
0 45 -40.00 
0 46 -40.00 
0 47 -40.00 
0 48 -40.00 
0 49 -40.00 

1 0 -0.36 
1 1 0.00 
1 2 -0.64 
1 3 -1.16 
1 4 -1.57 
1 5 -2.54 
1 6 -3.25 
1 7 -4.44 
1 8 -5.32 
1 9 -6.66 
1 10 -7.67 
1 11 -9.12 
1 12 -10.22 
1 13 -11.76 
1 14 -12.94 
1 15 -14.56 
1 16 -15.50 
1 17 -40.00 
1 18 -40.00 
1 19 -40.00 
1 20 -40.00 
1 21 -40.00 
1 22 -40.00 
1 23 -40.00 
1 24 -40.00 
1 25 -40.00 
1 26 -40.00 
1 27 -40.00 
1 28 -40.00 
1 29 -40.00 
1 30 -40.00 
1 31 -40.00 
1 32 -40.00 
1 33 -40.00 
1 34 -40.00 
1 35 -40.00 
1 36 -40.00 
1 37 -40.00 
1 38 -40.00 
1 39 -40.00 
1 40 -40.00 
1 41 -40.00 
1 42 -40.00 
1 43 -40.00 
1 44 -40.00 
1 45 -40.00 
1 46 -40.00 
1 47 -40.00 
1 48 -40.00 
1 49 -40.00 

2 0 -1.13 
2 1 -0.76 
2 2 0.00 
2 3 -0.87 
2 4 -1.36 
2 5 -1.77 
2 6 -2.73 
2 7 -3.44 
2 8 -4.63 
2 9 -5.51 
2 10 -6.85 
2 11 -7.86 
2 12 -9.31 
2 13 -10.41 
2 14 -11.95 
2 15 -13.13 
2 16 -14.75 
2 17 -15.69 
2 18 -40.00 
2 19 -40.00 
2 20 -40.00 
2 21 -40.00 
2 22 -40.00 
2 23 -40.00 
2 24 -40.00 
2 25 -40.00 
2 26 -40.00 
2 27 -40.00 
2 28 -40.00 
2 29 -40.00 
2 30 -40.00 
2 31 -40.00 
2 32 -40.00 
2 33 -40.00 
2 34 -40.00 
2 35 -40.00 
2 36 -40.00 
2 37 -40.00 
2 38 -40.00 
2 39 -40.00 
2 40 -40.00 
2 41 -40.00 
2 42 -40.00 
2 43 -40.00 
2 44 -40.00 
2 45 -40.00 
2 46 -40.00 
2 47 -40.00 
2 48 -40.00 
2 49 -40.00 

3 0 -1.70 
3 1 -1.38 
3 2 -0.92 
3 3 0.00 
3 4 -1.01 
3 5 -1.50 
3 6 -1.90 
3 7 -2.86 
3 8 -3.57 
3 9 -4.76 
3 10 -5.64 
3 11 -6.98 
3 12 -7.99 
3 13 -9.44 
3 14 -10.55 
3 15 -12.08 
3 16 -13.27 
3 17 -14.88 
3 18 -15.82 
3 19 -40.00 
3 20 -40.00 
3 21 -40.00 
3 22 -40.00 
3 23 -40.00 
3 24 -40.00 
3 25 -40.00 
3 26 -40.00 
3 27 -40.00 
3 28 -40.00 
3 29 -40.00 
3 30 -40.00 
3 31 -40.00 
3 32 -40.00 
3 33 -40.00 
3 34 -40.00 
3 35 -40.00 
3 36 -40.00 
3 37 -40.00 
3 38 -40.00 
3 39 -40.00 
3 40 -40.00 
3 41 -40.00 
3 42 -40.00 
3 43 -40.00 
3 44 -40.00 
3 45 -40.00 
3 46 -40.00 
3 47 -40.00 
3 48 -40.00 
3 49 -40.00 

4 0 -2.79 
4 1 -1.89 
4 2 -1.50 
4 3 -1.04 
4 4 0.00 
4 5 -1.11 
4 6 -1.60 
4 7 -2.00 
4 8 -2.96 
4 9 -3.67 
4 10 -4.86 
4 11 -5.74 
4 12 -7.08 
4 13 -8.09 
4 14 -9.54 
4 15 -10.65 
4 16 -12.18 
4 17 -13.37 
4 18 -14.98 
4 19 -15.92 
4 20 -40.00 
4 21 -40.00 
4 22 -40.00 
4 23 -40.00 
4 24 -40.00 
4 25 -40.00 
4 26 -40.00 
4 27 -40.00 
4 28 -40.00 
4 29 -40.00 
4 30 -40.00 
4 31 -40.00 
4 32 -40.00 
4 33 -40.00 
4 34 -40.00 
4 35 -40.00 
4 36 -40.00 
4 37 -40.00 
4 38 -40.00 
4 39 -40.00 
4 40 -40.00 
4 41 -40.00 
4 42 -40.00 
4 43 -40.00 
4 44 -40.00 
4 45 -40.00 
4 46 -40.00 
4 47 -40.00 
4 48 -40.00 
4 49 -40.00 

5 0 -3.59 
5 1 -2.95 
5 2 -2.00 
5 3 -1.60 
5 4 -1.14 
5 5 0.00 
5 6 -1.20 
5 7 -1.68 
5 8 -2.08 
5 9 -3.04 
5 10 -3.75 
5 11 -4.94 
5 12 -5.83 
5 13 -7.16 
5 14 -8.17 
5 15 -9.62 
5 16 -10.73 
5 17 -12.26 
5 18 -13.45 
5 19 -15.06 
5 20 -16.00 
5 21 -40.00 
5 22 -40.00 
5 23 -40.00 
5 24 -40.00 
5 25 -40.00 
5 26 -40.00 
5 27 -40.00 
5 28 -40.00 
5 29 -40.00 
5 30 -40.00 
5 31 -40.00 
5 32 -40.00 
5 33 -40.00 
5 34 -40.00 
5 35 -40.00 
5 36 -40.00 
5 37 -40.00 
5 38 -40.00 
5 39 -40.00 
5 40 -40.00 
5 41 -40.00 
5 42 -40.00 
5 43 -40.00 
5 44 -40.00 
5 45 -40.00 
5 46 -40.00 
5 47 -40.00 
5 48 -40.00 
5 49 -40.00 

6 0 -4.86 
6 1 -3.73 
6 2 -3.04 
6 3 -2.08 
6 4 -1.68 
6 5 -1.22 
6 6 0.00 
6 7 -1.27 
6 8 -1.75 
6 9 -2.15 
6 10 -3.11 
6 11 -3.82 
6 12 -5.01 
6 13 -5.89 
6 14 -7.23 
6 15 -8.24 
6 16 -9.69 
6 17 -10.79 
6 18 -12.33 
6 19 -13.52 
6 20 -15.13 
6 21 -16.07 
6 22 -40.00 
6 23 -40.00 
6 24 -40.00 
6 25 -40.00 
6 26 -40.00 
6 27 -40.00 
6 28 -40.00 
6 29 -40.00 
6 30 -40.00 
6 31 -40.00 
6 32 -40.00 
6 33 -40.00 
6 34 -40.00 
6 35 -40.00 
6 36 -40.00 
6 37 -40.00 
6 38 -40.00 
6 39 -40.00 
6 40 -40.00 
6 41 -40.00 
6 42 -40.00 
6 43 -40.00 
6 44 -40.00 
6 45 -40.00 
6 46 -40.00 
6 47 -40.00 
6 48 -40.00 
6 49 -40.00 

7 0 -5.81 
7 1 -4.99 
7 2 -3.81 
7 3 -3.11 
7 4 -2.15 
7 5 -1.75 
7 6 -1.28 
7 7 0.00 
7 8 -1.33 
7 9 -1.81 
7 10 -2.21 
7 11 -3.17 
7 12 -3.88 
7 13 -5.07 
7 14 -5.95 
7 15 -7.29 
7 16 -8.30 
7 17 -9.75 
7 18 -10.85 
7 19 -12.39 
7 20 -13.57 
7 21 -15.19 
7 22 -16.13 
7 23 -40.00 
7 24 -40.00 
7 25 -40.00 
7 26 -40.00 
7 27 -40.00 
7 28 -40.00 
7 29 -40.00 
7 30 -40.00 
7 31 -40.00 
7 32 -40.00 
7 33 -40.00 
7 34 -40.00 
7 35 -40.00 
7 36 -40.00 
7 37 -40.00 
7 38 -40.00 
7 39 -40.00 
7 40 -40.00 
7 41 -40.00 
7 42 -40.00 
7 43 -40.00 
7 44 -40.00 
7 45 -40.00 
7 46 -40.00 
7 47 -40.00 
7 48 -40.00 
7 49 -40.00 

8 0 -7.20 
8 1 -5.93 
8 2 -5.06 
8 3 -3.87 
8 4 -3.17 
8 5 -2.21 
8 6 -1.81 
8 7 -1.34 
8 8 0.00 
8 9 -1.38 
8 10 -1.86 
8 11 -2.26 
8 12 -3.22 
8 13 -3.93 
8 14 -5.12 
8 15 -6.00 
8 16 -7.34 
8 17 -8.35 
8 18 -9.80 
8 19 -10.91 
8 20 -12.44 
8 21 -13.63 
8 22 -15.24 
8 23 -16.18 
8 24 -40.00 
8 25 -40.00 
8 26 -40.00 
8 27 -40.00 
8 28 -40.00 
8 29 -40.00 
8 30 -40.00 
8 31 -40.00 
8 32 -40.00 
8 33 -40.00 
8 34 -40.00 
8 35 -40.00 
8 36 -40.00 
8 37 -40.00 
8 38 -40.00 
8 39 -40.00 
8 40 -40.00 
8 41 -40.00 
8 42 -40.00 
8 43 -40.00 
8 44 -40.00 
8 45 -40.00 
8 46 -40.00 
8 47 -40.00 
8 48 -40.00 
8 49 -40.00 

9 0 -8.26 
9 1 -7.32 
9 2 -5.99 
9 3 -5.11 
9 4 -3.93 
9 5 -3.22 
9 6 -2.26 
9 7 -1.86 
9 8 -1.39 
9 9 0.00 
9 10 -1.42 
9 11 -1.90 
9 12 -2.30 
9 13 -3.27 
9 14 -3.98 
9 15 -5.17 
9 16 -6.05 
9 17 -7.39 
9 18 -8.40 
9 19 -9.84 
9 20 -10.95 
9 21 -12.49 
9 22 -13.67 
9 23 -15.28 
9 24 -16.23 
9 25 -40.00 
9 26 -40.00 
9 27 -40.00 
9 28 -40.00 
9 29 -40.00 
9 30 -40.00 
9 31 -40.00 
9 32 -40.00 
9 33 -40.00 
9 34 -40.00 
9 35 -40.00 
9 36 -40.00 
9 37 -40.00 
9 38 -40.00 
9 39 -40.00 
9 40 -40.00 
9 41 -40.00 
9 42 -40.00 
9 43 -40.00 
9 44 -40.00 
9 45 -40.00 
9 46 -40.00 
9 47 -40.00 
9 48 -40.00 
9 49 -40.00 

10 0 -9.75 
10 1 -8.37 
10 2 -7.37 
10 3 -6.04 
10 4 -5.16 
10 5 -3.97 
10 6 -3.27 
10 7 -2.31 
10 8 -1.91 
10 9 -1.44 
10 10 0.00 
10 11 -1.47 
10 12 -1.94 
10 13 -2.35 
10 14 -3.31 
10 15 -4.02 
10 16 -5.21 
10 17 -6.09 
10 18 -7.43 
10 19 -8.44 
10 20 -9.89 
10 21 -10.99 
10 22 -12.53 
10 23 -13.71 
10 24 -15.33 
10 25 -16.27 
10 26 -40.00 
10 27 -40.00 
10 28 -40.00 
10 29 -40.00 
10 30 -40.00 
10 31 -40.00 
10 32 -40.00 
10 33 -40.00 
10 34 -40.00 
10 35 -40.00 
10 36 -40.00 
10 37 -40.00 
10 38 -40.00 
10 39 -40.00 
10 40 -40.00 
10 41 -40.00 
10 42 -40.00 
10 43 -40.00 
10 44 -40.00 
10 45 -40.00 
10 46 -40.00 
10 47 -40.00 
10 48 -40.00 
10 49 -40.00 

11 0 -10.90 
11 1 -9.86 
11 2 -8.43 
11 3 -7.42 
11 4 -6.09 
11 5 -5.20 
11 6 -4.02 
11 7 -3.31 
11 8 -2.35 
11 9 -1.95 
11 10 -1.48 
11 11 0.00 
11 12 -1.51 
11 13 -1.98 
11 14 -2.38 
11 15 -3.35 
11 16 -4.06 
11 17 -5.25 
11 18 -6.13 
11 19 -7.47 
11 20 -8.48 
11 21 -9.92 
11 22 -11.03 
11 23 -12.57 
11 24 -13.75 
11 25 -15.36 
11 26 -16.31 
11 27 -40.00 
11 28 -40.00 
11 29 -40.00 
11 30 -40.00 
11 31 -40.00 
11 32 -40.00 
11 33 -40.00 
11 34 -40.00 
11 35 -40.00 
11 36 -40.00 
11 37 -40.00 
11 38 -40.00 
11 39 -40.00 
11 40 -40.00 
11 41 -40.00 
11 42 -40.00 
11 43 -40.00 
11 44 -40.00 
11 45 -40.00 
11 46 -40.00 
11 47 -40.00 
11 48 -40.00 
11 49 -40.00 

12 0 -12.47 
12 1 -11.00 
12 2 -9.91 
12 3 -8.47 
12 4 -7.46 
12 5 -6.13 
12 6 -5.24 
12 7 -4.06 
12 8 -3.35 
12 9 -2.38 
12 10 -1.99 
12 11 -1.51 
12 12 0.00 
12 13 -1.54 
12 14 -2.02 
12 15 -2.42 
12 16 -3.38 
12 17 -4.09 
12 18 -5.28 
12 19 -6.17 
12 20 -7.50 
12 21 -8.51 
12 22 -9.96 
12 23 -11.07 
12 24 -12.60 
12 25 -13.79 
12 26 -15.40 
12 27 -16.34 
12 28 -40.00 
12 29 -40.00 
12 30 -40.00 
12 31 -40.00 
12 32 -40.00 
12 33 -40.00 
12 34 -40.00 
12 35 -40.00 
12 36 -40.00 
12 37 -40.00 
12 38 -40.00 
12 39 -40.00 
12 40 -40.00 
12 41 -40.00 
12 42 -40.00 
12 43 -40.00 
12 44 -40.00 
12 45 -40.00 
12 46 -40.00 
12 47 -40.00 
12 48 -40.00 
12 49 -40.00 

13 0 -13.70 
13 1 -12.57 
13 2 -11.05 
13 3 -9.95 
13 4 -8.51 
13 5 -7.50 
13 6 -6.16 
13 7 -5.28 
13 8 -4.09 
13 9 -3.38 
13 10 -2.42 
13 11 -2.02 
13 12 -1.55 
13 13 0.00 
13 14 -1.57 
13 15 -2.05 
13 16 -2.45 
13 17 -3.42 
13 18 -4.12 
13 19 -5.31 
13 20 -6.20 
13 21 -7.53 
13 22 -8.55 
13 23 -9.99 
13 24 -11.10 
13 25 -12.63 
13 26 -13.82 
13 27 -15.43 
13 28 -16.38 
13 29 -40.00 
13 30 -40.00 
13 31 -40.00 
13 32 -40.00 
13 33 -40.00 
13 34 -40.00 
13 35 -40.00 
13 36 -40.00 
13 37 -40.00 
13 38 -40.00 
13 39 -40.00 
13 40 -40.00 
13 41 -40.00 
13 42 -40.00 
13 43 -40.00 
13 44 -40.00 
13 45 -40.00 
13 46 -40.00 
13 47 -40.00 
13 48 -40.00 
13 49 -40.00 

14 0 -15.34 
14 1 -13.79 
14 2 -12.62 
14 3 -11.09 
14 4 -9.99 
14 5 -8.54 
14 6 -7.53 
14 7 -6.20 
14 8 -5.31 
14 9 -4.12 
14 10 -3.42 
14 11 -2.45 
14 12 -2.05 
14 13 -1.58 
14 14 0.00 
14 15 -1.60 
14 16 -2.08 
14 17 -2.48 
14 18 -3.45 
14 19 -4.15 
14 20 -5.34 
14 21 -6.23 
14 22 -7.56 
14 23 -8.58 
14 24 -10.02 
14 25 -11.13 
14 26 -12.66 
14 27 -13.85 
14 28 -15.46 
14 29 -16.41 
14 30 -40.00 
14 31 -40.00 
14 32 -40.00 
14 33 -40.00 
14 34 -40.00 
14 35 -40.00 
14 36 -40.00 
14 37 -40.00 
14 38 -40.00 
14 39 -40.00 
14 40 -40.00 
14 41 -40.00 
14 42 -40.00 
14 43 -40.00 
14 44 -40.00 
14 45 -40.00 
14 46 -40.00 
14 47 -40.00 
14 48 -40.00 
14 49 -40.00 

15 0 -16.31 
15 1 -15.43 
15 2 -13.83 
15 3 -12.65 
15 4 -11.12 
15 5 -10.02 
15 6 -8.57 
15 7 -7.56 
15 8 -6.23 
15 9 -5.34 
15 10 -4.15 
15 11 -3.45 
15 12 -2.48 
15 13 -2.08 
15 14 -1.61 
15 15 0.00 
15 16 -1.63 
15 17 -2.11 
15 18 -2.51 
15 19 -3.47 
15 20 -4.18 
15 21 -5.37 
15 22 -6.26 
15 23 -7.59 
15 24 -8.60 
15 25 -10.05 
15 26 -11.16 
15 27 -12.69 
15 28 -13.88 
15 29 -15.49 
15 30 -16.43 
15 31 -40.00 
15 32 -40.00 
15 33 -40.00 
15 34 -40.00 
15 35 -40.00 
15 36 -40.00 
15 37 -40.00 
15 38 -40.00 
15 39 -40.00 
15 40 -40.00 
15 41 -40.00 
15 42 -40.00 
15 43 -40.00 
15 44 -40.00 
15 45 -40.00 
15 46 -40.00 
15 47 -40.00 
15 48 -40.00 
15 49 -40.00 

16 0 -40.00 
16 1 -16.40 
16 2 -15.47 
16 3 -13.87 
16 4 -12.68 
16 5 -11.15 
16 6 -10.05 
16 7 -8.60 
16 8 -7.59 
16 9 -6.25 
16 10 -5.37 
16 11 -4.18 
16 12 -3.47 
16 13 -2.51 
16 14 -2.11 
16 15 -1.64 
16 16 0.00 
16 17 -1.66 
16 18 -2.13 
16 19 -2.54 
16 20 -3.50 
16 21 -4.21 
16 22 -5.40 
16 23 -6.28 
16 24 -7.62 
16 25 -8.63 
16 26 -10.08 
16 27 -11.18 
16 28 -12.72 
16 29 -13.90 
16 30 -15.52 
16 31 -16.46 
16 32 -40.00 
16 33 -40.00 
16 34 -40.00 
16 35 -40.00 
16 36 -40.00 
16 37 -40.00 
16 38 -40.00 
16 39 -40.00 
16 40 -40.00 
16 41 -40.00 
16 42 -40.00 
16 43 -40.00 
16 44 -40.00 
16 45 -40.00 
16 46 -40.00 
16 47 -40.00 
16 48 -40.00 
16 49 -40.00 

17 0 -40.00 
17 1 -40.00 
17 2 -16.44 
17 3 -15.51 
17 4 -13.90 
17 5 -12.71 
17 6 -11.18 
17 7 -10.07 
17 8 -8.63 
17 9 -7.62 
17 10 -6.28 
17 11 -5.40 
17 12 -4.21 
17 13 -3.50 
17 14 -2.54 
17 15 -2.14 
17 16 -1.66 
17 17 0.00 
17 18 -1.68 
17 19 -2.16 
17 20 -2.56 
17 21 -3.53 
17 22 -4.23 
17 23 -5.42 
17 24 -6.31 
17 25 -7.64 
17 26 -8.65 
17 27 -10.10 
17 28 -11.21 
17 29 -12.74 
17 30 -13.93 
17 31 -15.54 
17 32 -16.49 
17 33 -40.00 
17 34 -40.00 
17 35 -40.00 
17 36 -40.00 
17 37 -40.00 
17 38 -40.00 
17 39 -40.00 
17 40 -40.00 
17 41 -40.00 
17 42 -40.00 
17 43 -40.00 
17 44 -40.00 
17 45 -40.00 
17 46 -40.00 
17 47 -40.00 
17 48 -40.00 
17 49 -40.00 

18 0 -40.00 
18 1 -40.00 
18 2 -40.00 
18 3 -16.47 
18 4 -15.53 
18 5 -13.92 
18 6 -12.74 
18 7 -11.21 
18 8 -10.10 
18 9 -8.65 
18 10 -7.64 
18 11 -6.31 
18 12 -5.42 
18 13 -4.23 
18 14 -3.53 
18 15 -2.56 
18 16 -2.16 
18 17 -1.69 
18 18 0.00 
18 19 -1.71 
18 20 -2.18 
18 21 -2.58 
18 22 -3.55 
18 23 -4.26 
18 24 -5.45 
18 25 -6.33 
18 26 -7.67 
18 27 -8.68 
18 28 -10.12 
18 29 -11.23 
18 30 -12.77 
18 31 -13.95 
18 32 -15.57 
18 33 -16.51 
18 34 -40.00 
18 35 -40.00 
18 36 -40.00 
18 37 -40.00 
18 38 -40.00 
18 39 -40.00 
18 40 -40.00 
18 41 -40.00 
18 42 -40.00 
18 43 -40.00 
18 44 -40.00 
18 45 -40.00 
18 46 -40.00 
18 47 -40.00 
18 48 -40.00 
18 49 -40.00 

19 0 -40.00 
19 1 -40.00 
19 2 -40.00 
19 3 -40.00 
19 4 -16.50 
19 5 -15.56 
19 6 -13.95 
19 7 -12.76 
19 8 -11.23 
19 9 -10.12 
19 10 -8.68 
19 11 -7.67 
19 12 -6.33 
19 13 -5.45 
19 14 -4.26 
19 15 -3.55 
19 16 -2.59 
19 17 -2.19 
19 18 -1.71 
19 19 0.00 
19 20 -1.73 
19 21 -2.21 
19 22 -2.61 
19 23 -3.57 
19 24 -4.28 
19 25 -5.47 
19 26 -6.35 
19 27 -7.69 
19 28 -8.70 
19 29 -10.15 
19 30 -11.26 
19 31 -12.79 
19 32 -13.98 
19 33 -15.59 
19 34 -16.53 
19 35 -40.00 
19 36 -40.00 
19 37 -40.00 
19 38 -40.00 
19 39 -40.00 
19 40 -40.00 
19 41 -40.00 
19 42 -40.00 
19 43 -40.00 
19 44 -40.00 
19 45 -40.00 
19 46 -40.00 
19 47 -40.00 
19 48 -40.00 
19 49 -40.00 

20 0 -40.00 
20 1 -40.00 
20 2 -40.00 
20 3 -40.00 
20 4 -40.00 
20 5 -16.53 
20 6 -15.58 
20 7 -13.97 
20 8 -12.79 
20 9 -11.25 
20 10 -10.15 
20 11 -8.70 
20 12 -7.69 
20 13 -6.35 
20 14 -5.47 
20 15 -4.28 
20 16 -3.57 
20 17 -2.61 
20 18 -2.21 
20 19 -1.74 
20 20 0.00 
20 21 -1.75 
20 22 -2.23 
20 23 -2.63 
20 24 -3.59 
20 25 -4.30 
20 26 -5.49 
20 27 -6.37 
20 28 -7.71 
20 29 -8.72 
20 30 -10.17 
20 31 -11.28 
20 32 -12.81 
20 33 -14.00 
20 34 -15.61 
20 35 -16.55 
20 36 -40.00 
20 37 -40.00 
20 38 -40.00 
20 39 -40.00 
20 40 -40.00 
20 41 -40.00 
20 42 -40.00 
20 43 -40.00 
20 44 -40.00 
20 45 -40.00 
20 46 -40.00 
20 47 -40.00 
20 48 -40.00 
20 49 -40.00 

21 0 -40.00 
21 1 -40.00 
21 2 -40.00 
21 3 -40.00 
21 4 -40.00 
21 5 -40.00 
21 6 -16.55 
21 7 -15.61 
21 8 -13.99 
21 9 -12.81 
21 10 -11.27 
21 11 -10.17 
21 12 -8.72 
21 13 -7.71 
21 14 -6.37 
21 15 -5.49 
21 16 -4.30 
21 17 -3.59 
21 18 -2.63 
21 19 -2.23 
21 20 -1.76 
21 21 0.00 
21 22 -1.77 
21 23 -2.25 
21 24 -2.65 
21 25 -3.61 
21 26 -4.32 
21 27 -5.51 
21 28 -6.39 
21 29 -7.73 
21 30 -8.74 
21 31 -10.19 
21 32 -11.30 
21 33 -12.83 
21 34 -14.02 
21 35 -15.63 
21 36 -16.57 
21 37 -40.00 
21 38 -40.00 
21 39 -40.00 
21 40 -40.00 
21 41 -40.00 
21 42 -40.00 
21 43 -40.00 
21 44 -40.00 
21 45 -40.00 
21 46 -40.00 
21 47 -40.00 
21 48 -40.00 
21 49 -40.00 

22 0 -40.00 
22 1 -40.00 
22 2 -40.00 
22 3 -40.00 
22 4 -40.00 
22 5 -40.00 
22 6 -40.00 
22 7 -16.57 
22 8 -15.63 
22 9 -14.02 
22 10 -12.83 
22 11 -11.30 
22 12 -10.19 
22 13 -8.74 
22 14 -7.73 
22 15 -6.39 
22 16 -5.51 
22 17 -4.32 
22 18 -3.61 
22 19 -2.65 
22 20 -2.25 
22 21 -1.78 
22 22 0.00 
22 23 -1.79 
22 24 -2.27 
22 25 -2.67 
22 26 -3.63 
22 27 -4.34 
22 28 -5.53 
22 29 -6.41 
22 30 -7.75 
22 31 -8.76 
22 32 -10.21 
22 33 -11.32 
22 34 -12.85 
22 35 -14.04 
22 36 -15.65 
22 37 -16.59 
22 38 -40.00 
22 39 -40.00 
22 40 -40.00 
22 41 -40.00 
22 42 -40.00 
22 43 -40.00 
22 44 -40.00 
22 45 -40.00 
22 46 -40.00 
22 47 -40.00 
22 48 -40.00 
22 49 -40.00 

23 0 -40.00 
23 1 -40.00 
23 2 -40.00 
23 3 -40.00 
23 4 -40.00 
23 5 -40.00 
23 6 -40.00 
23 7 -40.00 
23 8 -16.59 
23 9 -15.65 
23 10 -14.03 
23 11 -12.85 
23 12 -11.31 
23 13 -10.21 
23 14 -8.76 
23 15 -7.75 
23 16 -6.41 
23 17 -5.53 
23 18 -4.34 
23 19 -3.63 
23 20 -2.67 
23 21 -2.27 
23 22 -1.80 
23 23 0.00 
23 24 -1.81 
23 25 -2.29 
23 26 -2.69 
23 27 -3.65 
23 28 -4.36 
23 29 -5.55 
23 30 -6.43 
23 31 -7.77 
23 32 -8.78 
23 33 -10.23 
23 34 -11.33 
23 35 -12.87 
23 36 -14.06 
23 37 -15.67 
23 38 -16.61 
23 39 -40.00 
23 40 -40.00 
23 41 -40.00 
23 42 -40.00 
23 43 -40.00 
23 44 -40.00 
23 45 -40.00 
23 46 -40.00 
23 47 -40.00 
23 48 -40.00 
23 49 -40.00 

24 0 -40.00 
24 1 -40.00 
24 2 -40.00 
24 3 -40.00 
24 4 -40.00 
24 5 -40.00 
24 6 -40.00 
24 7 -40.00 
24 8 -40.00 
24 9 -16.61 
24 10 -15.67 
24 11 -14.05 
24 12 -12.87 
24 13 -11.33 
24 14 -10.23 
24 15 -8.78 
24 16 -7.77 
24 17 -6.43 
24 18 -5.55 
24 19 -4.36 
24 20 -3.65 
24 21 -2.69 
24 22 -2.29 
24 23 -1.81 
24 24 0.00 
24 25 -1.83 
24 26 -2.30 
24 27 -2.70 
24 28 -3.67 
24 29 -4.38 
24 30 -5.57 
24 31 -6.45 
24 32 -7.79 
24 33 -8.80 
24 34 -10.24 
24 35 -11.35 
24 36 -12.89 
24 37 -14.07 
24 38 -15.69 
24 39 -16.63 
24 40 -40.00 
24 41 -40.00 
24 42 -40.00 
24 43 -40.00 
24 44 -40.00 
24 45 -40.00 
24 46 -40.00 
24 47 -40.00 
24 48 -40.00 
24 49 -40.00 

25 0 -40.00 
25 1 -40.00 
25 2 -40.00 
25 3 -40.00 
25 4 -40.00 
25 5 -40.00 
25 6 -40.00 
25 7 -40.00 
25 8 -40.00 
25 9 -40.00 
25 10 -16.63 
25 11 -15.68 
25 12 -14.07 
25 13 -12.89 
25 14 -11.35 
25 15 -10.24 
25 16 -8.80 
25 17 -7.79 
25 18 -6.45 
25 19 -5.57 
25 20 -4.38 
25 21 -3.67 
25 22 -2.70 
25 23 -2.30 
25 24 -1.83 
25 25 0.00 
25 26 -1.84 
25 27 -2.32 
25 28 -2.72 
25 29 -3.69 
25 30 -4.39 
25 31 -5.58 
25 32 -6.47 
25 33 -7.80 
25 34 -8.81 
25 35 -10.26 
25 36 -11.37 
25 37 -12.90 
25 38 -14.09 
25 39 -15.70 
25 40 -16.65 
25 41 -40.00 
25 42 -40.00 
25 43 -40.00 
25 44 -40.00 
25 45 -40.00 
25 46 -40.00 
25 47 -40.00 
25 48 -40.00 
25 49 -40.00 

26 0 -40.00 
26 1 -40.00 
26 2 -40.00 
26 3 -40.00 
26 4 -40.00 
26 5 -40.00 
26 6 -40.00 
26 7 -40.00 
26 8 -40.00 
26 9 -40.00 
26 10 -40.00 
26 11 -16.64 
26 12 -15.70 
26 13 -14.09 
26 14 -12.90 
26 15 -11.37 
26 16 -10.26 
26 17 -8.81 
26 18 -7.80 
26 19 -6.47 
26 20 -5.58 
26 21 -4.39 
26 22 -3.69 
26 23 -2.72 
26 24 -2.32 
26 25 -1.85 
26 26 0.00 
26 27 -1.86 
26 28 -2.34 
26 29 -2.74 
26 30 -3.70 
26 31 -4.41 
26 32 -5.60 
26 33 -6.48 
26 34 -7.82 
26 35 -8.83 
26 36 -10.28 
26 37 -11.39 
26 38 -12.92 
26 39 -14.11 
26 40 -15.72 
26 41 -16.66 
26 42 -40.00 
26 43 -40.00 
26 44 -40.00 
26 45 -40.00 
26 46 -40.00 
26 47 -40.00 
26 48 -40.00 
26 49 -40.00 

27 0 -40.00 
27 1 -40.00 
27 2 -40.00 
27 3 -40.00 
27 4 -40.00 
27 5 -40.00 
27 6 -40.00 
27 7 -40.00 
27 8 -40.00 
27 9 -40.00 
27 10 -40.00 
27 11 -40.00 
27 12 -16.66 
27 13 -15.72 
27 14 -14.11 
27 15 -12.92 
27 16 -11.39 
27 17 -10.28 
27 18 -8.83 
27 19 -7.82 
27 20 -6.48 
27 21 -5.60 
27 22 -4.41 
27 23 -3.70 
27 24 -2.74 
27 25 -2.34 
27 26 -1.86 
27 27 0.00 
27 28 -1.88 
27 29 -2.35 
27 30 -2.75 
27 31 -3.72 
27 32 -4.43 
27 33 -5.61 
27 34 -6.50 
27 35 -7.84 
27 36 -8.85 
27 37 -10.29 
27 38 -11.40 
27 39 -12.94 
27 40 -14.12 
27 41 -15.73 
27 42 -16.68 
27 43 -40.00 
27 44 -40.00 
27 45 -40.00 
27 46 -40.00 
27 47 -40.00 
27 48 -40.00 
27 49 -40.00 

28 0 -40.00 
28 1 -40.00 
28 2 -40.00 
28 3 -40.00 
28 4 -40.00 
28 5 -40.00 
28 6 -40.00 
28 7 -40.00 
28 8 -40.00 
28 9 -40.00 
28 10 -40.00 
28 11 -40.00 
28 12 -40.00 
28 13 -16.68 
28 14 -15.73 
28 15 -14.12 
28 16 -12.94 
28 17 -11.40 
28 18 -10.29 
28 19 -8.85 
28 20 -7.84 
28 21 -6.50 
28 22 -5.62 
28 23 -4.43 
28 24 -3.72 
28 25 -2.75 
28 26 -2.35 
28 27 -1.88 
28 28 0.00 
28 29 -1.89 
28 30 -2.37 
28 31 -2.77 
28 32 -3.73 
28 33 -4.44 
28 34 -5.63 
28 35 -6.52 
28 36 -7.85 
28 37 -8.86 
28 38 -10.31 
28 39 -11.42 
28 40 -12.95 
28 41 -14.14 
28 42 -15.75 
28 43 -16.69 
28 44 -40.00 
28 45 -40.00 
28 46 -40.00 
28 47 -40.00 
28 48 -40.00 
28 49 -40.00 

29 0 -40.00 
29 1 -40.00 
29 2 -40.00 
29 3 -40.00 
29 4 -40.00 
29 5 -40.00 
29 6 -40.00 
29 7 -40.00 
29 8 -40.00 
29 9 -40.00 
29 10 -40.00 
29 11 -40.00 
29 12 -40.00 
29 13 -40.00 
29 14 -16.69 
29 15 -15.75 
29 16 -14.14 
29 17 -12.95 
29 18 -11.42 
29 19 -10.31 
29 20 -8.86 
29 21 -7.85 
29 22 -6.51 
29 23 -5.63 
29 24 -4.44 
29 25 -3.73 
29 26 -2.77 
29 27 -2.37 
29 28 -1.90 
29 29 0.00 
29 30 -1.91 
29 31 -2.38 
29 32 -2.78 
29 33 -3.75 
29 34 -4.46 
29 35 -5.64 
29 36 -6.53 
29 37 -7.87 
29 38 -8.88 
29 39 -10.32 
29 40 -11.43 
29 41 -12.97 
29 42 -14.15 
29 43 -15.76 
29 44 -16.71 
29 45 -40.00 
29 46 -40.00 
29 47 -40.00 
29 48 -40.00 
29 49 -40.00 

30 0 -40.00 
30 1 -40.00 
30 2 -40.00 
30 3 -40.00 
30 4 -40.00 
30 5 -40.00 
30 6 -40.00 
30 7 -40.00 
30 8 -40.00 
30 9 -40.00 
30 10 -40.00 
30 11 -40.00 
30 12 -40.00 
30 13 -40.00 
30 14 -40.00 
30 15 -16.71 
30 16 -15.76 
30 17 -14.15 
30 18 -12.97 
30 19 -11.43 
30 20 -10.32 
30 21 -8.88 
30 22 -7.87 
30 23 -6.53 
30 24 -5.65 
30 25 -4.46 
30 26 -3.75 
30 27 -2.78 
30 28 -2.38 
30 29 -1.91 
30 30 0.00 
30 31 -1.92 
30 32 -2.40 
30 33 -2.80 
30 34 -3.76 
30 35 -4.47 
30 36 -5.66 
30 37 -6.54 
30 38 -7.88 
30 39 -8.89 
30 40 -10.34 
30 41 -11.45 
30 42 -12.98 
30 43 -14.17 
30 44 -15.78 
30 45 -16.72 
30 46 -40.00 
30 47 -40.00 
30 48 -40.00 
30 49 -40.00 

31 0 -40.00 
31 1 -40.00 
31 2 -40.00 
31 3 -40.00 
31 4 -40.00 
31 5 -40.00 
31 6 -40.00 
31 7 -40.00 
31 8 -40.00 
31 9 -40.00 
31 10 -40.00 
31 11 -40.00 
31 12 -40.00 
31 13 -40.00 
31 14 -40.00 
31 15 -40.00 
31 16 -16.72 
31 17 -15.78 
31 18 -14.17 
31 19 -12.98 
31 20 -11.45 
31 21 -10.34 
31 22 -8.89 
31 23 -7.88 
31 24 -6.54 
31 25 -5.66 
31 26 -4.47 
31 27 -3.76 
31 28 -2.80 
31 29 -2.40 
31 30 -1.92 
31 31 0.00 
31 32 -1.93 
31 33 -2.41 
31 34 -2.81 
31 35 -3.78 
31 36 -4.48 
31 37 -5.67 
31 38 -6.56 
31 39 -7.89 
31 40 -8.91 
31 41 -10.35 
31 42 -11.46 
31 43 -12.99 
31 44 -14.18 
31 45 -15.79 
31 46 -16.74 
31 47 -40.00 
31 48 -40.00 
31 49 -40.00 

32 0 -40.00 
32 1 -40.00 
32 2 -40.00 
32 3 -40.00 
32 4 -40.00 
32 5 -40.00 
32 6 -40.00 
32 7 -40.00 
32 8 -40.00 
32 9 -40.00 
32 10 -40.00 
32 11 -40.00 
32 12 -40.00 
32 13 -40.00 
32 14 -40.00 
32 15 -40.00 
32 16 -40.00 
32 17 -16.74 
32 18 -15.79 
32 19 -14.18 
32 20 -12.99 
32 21 -11.46 
32 22 -10.35 
32 23 -8.91 
32 24 -7.89 
32 25 -6.56 
32 26 -5.67 
32 27 -4.48 
32 28 -3.78 
32 29 -2.81 
32 30 -2.41 
32 31 -1.94 
32 32 0.00 
32 33 -1.95 
32 34 -2.42 
32 35 -2.82 
32 36 -3.79 
32 37 -4.50 
32 38 -5.69 
32 39 -6.57 
32 40 -7.91 
32 41 -8.92 
32 42 -10.37 
32 43 -11.47 
32 44 -13.01 
32 45 -14.19 
32 46 -15.81 
32 47 -16.75 
32 48 -40.00 
32 49 -40.00 

33 0 -40.00 
33 1 -40.00 
33 2 -40.00 
33 3 -40.00 
33 4 -40.00 
33 5 -40.00 
33 6 -40.00 
33 7 -40.00 
33 8 -40.00 
33 9 -40.00 
33 10 -40.00 
33 11 -40.00 
33 12 -40.00 
33 13 -40.00 
33 14 -40.00 
33 15 -40.00 
33 16 -40.00 
33 17 -40.00 
33 18 -16.75 
33 19 -15.81 
33 20 -14.19 
33 21 -13.01 
33 22 -11.47 
33 23 -10.37 
33 24 -8.92 
33 25 -7.91 
33 26 -6.57 
33 27 -5.69 
33 28 -4.50 
33 29 -3.79 
33 30 -2.83 
33 31 -2.42 
33 32 -1.95 
33 33 0.00 
33 34 -1.96 
33 35 -2.44 
33 36 -2.84 
33 37 -3.80 
33 38 -4.51 
33 39 -5.70 
33 40 -6.58 
33 41 -7.92 
33 42 -8.93 
33 43 -10.38 
33 44 -11.49 
33 45 -13.02 
33 46 -14.21 
33 47 -15.82 
33 48 -16.76 
33 49 -40.00 

34 0 -40.00 
34 1 -40.00 
34 2 -40.00 
34 3 -40.00 
34 4 -40.00 
34 5 -40.00 
34 6 -40.00 
34 7 -40.00 
34 8 -40.00 
34 9 -40.00 
34 10 -40.00 
34 11 -40.00 
34 12 -40.00 
34 13 -40.00 
34 14 -40.00 
34 15 -40.00 
34 16 -40.00 
34 17 -40.00 
34 18 -40.00 
34 19 -16.76 
34 20 -15.82 
34 21 -14.21 
34 22 -13.02 
34 23 -11.49 
34 24 -10.38 
34 25 -8.93 
34 26 -7.92 
34 27 -6.58 
34 28 -5.70 
34 29 -4.51 
34 30 -3.80 
34 31 -2.84 
34 32 -2.44 
34 33 -1.96 
34 34 0.00 
34 35 -1.97 
34 36 -2.45 
34 37 -2.85 
34 38 -3.82 
34 39 -4.52 
34 40 -5.71 
34 41 -6.60 
34 42 -7.93 
34 43 -8.94 
34 44 -10.39 
34 45 -11.50 
34 46 -13.03 
34 47 -14.22 
34 48 -15.83 
34 49 -16.78 

35 0 -40.00 
35 1 -40.00 
35 2 -40.00 
35 3 -40.00 
35 4 -40.00 
35 5 -40.00 
35 6 -40.00 
35 7 -40.00 
35 8 -40.00 
35 9 -40.00 
35 10 -40.00 
35 11 -40.00 
35 12 -40.00 
35 13 -40.00 
35 14 -40.00 
35 15 -40.00 
35 16 -40.00 
35 17 -40.00 
35 18 -40.00 
35 19 -40.00 
35 20 -16.77 
35 21 -15.83 
35 22 -14.22 
35 23 -13.03 
35 24 -11.50 
35 25 -10.39 
35 26 -8.94 
35 27 -7.93 
35 28 -6.60 
35 29 -5.71 
35 30 -4.52 
35 31 -3.82 
35 32 -2.85 
35 33 -2.45 
35 34 -1.98 
35 35 0.00 
35 36 -1.99 
35 37 -2.46 
35 38 -2.86 
35 39 -3.83 
35 40 -4.53 
35 41 -5.72 
35 42 -6.61 
35 43 -7.95 
35 44 -8.96 
35 45 -10.40 
35 46 -11.51 
35 47 -13.05 
35 48 -14.23 
35 49 -15.84 

36 0 -40.00 
36 1 -40.00 
36 2 -40.00 
36 3 -40.00 
36 4 -40.00 
36 5 -40.00 
36 6 -40.00 
36 7 -40.00 
36 8 -40.00 
36 9 -40.00 
36 10 -40.00 
36 11 -40.00 
36 12 -40.00 
36 13 -40.00 
36 14 -40.00 
36 15 -40.00 
36 16 -40.00 
36 17 -40.00 
36 18 -40.00 
36 19 -40.00 
36 20 -40.00 
36 21 -16.79 
36 22 -15.84 
36 23 -14.23 
36 24 -13.04 
36 25 -11.51 
36 26 -10.40 
36 27 -8.96 
36 28 -7.95 
36 29 -6.61 
36 30 -5.72 
36 31 -4.53 
36 32 -3.83 
36 33 -2.86 
36 34 -2.46 
36 35 -1.99 
36 36 0.00 
36 37 -2.00 
36 38 -2.47 
36 39 -2.87 
36 40 -3.84 
36 41 -4.55 
36 42 -5.74 
36 43 -6.62 
36 44 -7.96 
36 45 -8.97 
36 46 -10.42 
36 47 -11.52 
36 48 -13.06 
36 49 -14.24 

37 0 -40.00 
37 1 -40.00 
37 2 -40.00 
37 3 -40.00 
37 4 -40.00 
37 5 -40.00 
37 6 -40.00 
37 7 -40.00 
37 8 -40.00 
37 9 -40.00 
37 10 -40.00 
37 11 -40.00 
37 12 -40.00 
37 13 -40.00 
37 14 -40.00 
37 15 -40.00 
37 16 -40.00 
37 17 -40.00 
37 18 -40.00 
37 19 -40.00 
37 20 -40.00 
37 21 -40.00 
37 22 -16.80 
37 23 -15.86 
37 24 -14.24 
37 25 -13.06 
37 26 -11.52 
37 27 -10.42 
37 28 -8.97 
37 29 -7.96 
37 30 -6.62 
37 31 -5.74 
37 32 -4.55 
37 33 -3.84 
37 34 -2.87 
37 35 -2.47 
37 36 -2.00 
37 37 0.00 
37 38 -2.01 
37 39 -2.49 
37 40 -2.89 
37 41 -3.85 
37 42 -4.56 
37 43 -5.75 
37 44 -6.63 
37 45 -7.97 
37 46 -8.98 
37 47 -10.43 
37 48 -11.53 
37 49 -13.07 

38 0 -40.00 
38 1 -40.00 
38 2 -40.00 
38 3 -40.00 
38 4 -40.00 
38 5 -40.00 
38 6 -40.00 
38 7 -40.00 
38 8 -40.00 
38 9 -40.00 
38 10 -40.00 
38 11 -40.00 
38 12 -40.00 
38 13 -40.00 
38 14 -40.00 
38 15 -40.00 
38 16 -40.00 
38 17 -40.00 
38 18 -40.00 
38 19 -40.00 
38 20 -40.00 
38 21 -40.00 
38 22 -40.00 
38 23 -16.81 
38 24 -15.87 
38 25 -14.26 
38 26 -13.07 
38 27 -11.53 
38 28 -10.43 
38 29 -8.98 
38 30 -7.97 
38 31 -6.63 
38 32 -5.75 
38 33 -4.56 
38 34 -3.85 
38 35 -2.89 
38 36 -2.49 
38 37 -2.01 
38 38 0.00 
38 39 -2.02 
38 40 -2.50 
38 41 -2.90 
38 42 -3.86 
38 43 -4.57 
38 44 -5.76 
38 45 -6.64 
38 46 -7.98 
38 47 -8.99 
38 48 -10.44 
38 49 -11.55 

39 0 -40.00 
39 1 -40.00 
39 2 -40.00 
39 3 -40.00 
39 4 -40.00 
39 5 -40.00 
39 6 -40.00 
39 7 -40.00 
39 8 -40.00 
39 9 -40.00 
39 10 -40.00 
39 11 -40.00 
39 12 -40.00 
39 13 -40.00 
39 14 -40.00 
39 15 -40.00 
39 16 -40.00 
39 17 -40.00 
39 18 -40.00 
39 19 -40.00 
39 20 -40.00 
39 21 -40.00 
39 22 -40.00 
39 23 -40.00 
39 24 -16.82 
39 25 -15.88 
39 26 -14.27 
39 27 -13.08 
39 28 -11.55 
39 29 -10.44 
39 30 -8.99 
39 31 -7.98 
39 32 -6.64 
39 33 -5.76 
39 34 -4.57 
39 35 -3.86 
39 36 -2.90 
39 37 -2.50 
39 38 -2.02 
39 39 0.00 
39 40 -2.03 
39 41 -2.51 
39 42 -2.91 
39 43 -3.87 
39 44 -4.58 
39 45 -5.77 
39 46 -6.65 
39 47 -7.99 
39 48 -9.00 
39 49 -10.45 

40 0 -40.00 
40 1 -40.00 
40 2 -40.00 
40 3 -40.00 
40 4 -40.00 
40 5 -40.00 
40 6 -40.00 
40 7 -40.00 
40 8 -40.00 
40 9 -40.00 
40 10 -40.00 
40 11 -40.00 
40 12 -40.00 
40 13 -40.00 
40 14 -40.00 
40 15 -40.00 
40 16 -40.00 
40 17 -40.00 
40 18 -40.00 
40 19 -40.00 
40 20 -40.00 
40 21 -40.00 
40 22 -40.00 
40 23 -40.00 
40 24 -40.00 
40 25 -16.83 
40 26 -15.89 
40 27 -14.28 
40 28 -13.09 
40 29 -11.56 
40 30 -10.45 
40 31 -9.00 
40 32 -7.99 
40 33 -6.65 
40 34 -5.77 
40 35 -4.58 
40 36 -3.87 
40 37 -2.91 
40 38 -2.51 
40 39 -2.03 
40 40 0.00 
40 41 -2.04 
40 42 -2.52 
40 43 -2.92 
40 44 -3.88 
40 45 -4.59 
40 46 -5.78 
40 47 -6.67 
40 48 -8.00 
40 49 -9.01 

41 0 -40.00 
41 1 -40.00 
41 2 -40.00 
41 3 -40.00 
41 4 -40.00 
41 5 -40.00 
41 6 -40.00 
41 7 -40.00 
41 8 -40.00 
41 9 -40.00 
41 10 -40.00 
41 11 -40.00 
41 12 -40.00 
41 13 -40.00 
41 14 -40.00 
41 15 -40.00 
41 16 -40.00 
41 17 -40.00 
41 18 -40.00 
41 19 -40.00 
41 20 -40.00 
41 21 -40.00 
41 22 -40.00 
41 23 -40.00 
41 24 -40.00 
41 25 -40.00 
41 26 -16.84 
41 27 -15.90 
41 28 -14.29 
41 29 -13.10 
41 30 -11.57 
41 31 -10.46 
41 32 -9.01 
41 33 -8.00 
41 34 -6.67 
41 35 -5.78 
41 36 -4.59 
41 37 -3.88 
41 38 -2.92 
41 39 -2.52 
41 40 -2.05 
41 41 0.00 
41 42 -2.05 
41 43 -2.53 
41 44 -2.93 
41 45 -3.89 
41 46 -4.60 
41 47 -5.79 
41 48 -6.68 
41 49 -8.01 

42 0 -40.00 
42 1 -40.00 
42 2 -40.00 
42 3 -40.00 
42 4 -40.00 
42 5 -40.00 
42 6 -40.00 
42 7 -40.00 
42 8 -40.00 
42 9 -40.00 
42 10 -40.00 
42 11 -40.00 
42 12 -40.00 
42 13 -40.00 
42 14 -40.00 
42 15 -40.00 
42 16 -40.00 
42 17 -40.00 
42 18 -40.00 
42 19 -40.00 
42 20 -40.00 
42 21 -40.00 
42 22 -40.00 
42 23 -40.00 
42 24 -40.00 
42 25 -40.00 
42 26 -40.00 
42 27 -16.85 
42 28 -15.91 
42 29 -14.30 
42 30 -13.11 
42 31 -11.58 
42 32 -10.47 
42 33 -9.02 
42 34 -8.01 
42 35 -6.68 
42 36 -5.79 
42 37 -4.60 
42 38 -3.89 
42 39 -2.93 
42 40 -2.53 
42 41 -2.06 
42 42 0.00 
42 43 -2.06 
42 44 -2.54 
42 45 -2.94 
42 46 -3.90 
42 47 -4.61 
42 48 -5.80 
42 49 -6.69 

43 0 -40.00 
43 1 -40.00 
43 2 -40.00 
43 3 -40.00 
43 4 -40.00 
43 5 -40.00 
43 6 -40.00 
43 7 -40.00 
43 8 -40.00 
43 9 -40.00 
43 10 -40.00 
43 11 -40.00 
43 12 -40.00 
43 13 -40.00 
43 14 -40.00 
43 15 -40.00 
43 16 -40.00 
43 17 -40.00 
43 18 -40.00 
43 19 -40.00 
43 20 -40.00 
43 21 -40.00 
43 22 -40.00 
43 23 -40.00 
43 24 -40.00 
43 25 -40.00 
43 26 -40.00 
43 27 -40.00 
43 28 -16.86 
43 29 -15.92 
43 30 -14.31 
43 31 -13.12 
43 32 -11.59 
43 33 -10.48 
43 34 -9.03 
43 35 -8.02 
43 36 -6.69 
43 37 -5.80 
43 38 -4.61 
43 39 -3.90 
43 40 -2.94 
43 41 -2.54 
43 42 -2.07 
43 43 0.00 
43 44 -2.07 
43 45 -2.55 
43 46 -2.95 
43 47 -3.91 
43 48 -4.62 
43 49 -5.81 

44 0 -40.00 
44 1 -40.00 
44 2 -40.00 
44 3 -40.00 
44 4 -40.00 
44 5 -40.00 
44 6 -40.00 
44 7 -40.00 
44 8 -40.00 
44 9 -40.00 
44 10 -40.00 
44 11 -40.00 
44 12 -40.00 
44 13 -40.00 
44 14 -40.00 
44 15 -40.00 
44 16 -40.00 
44 17 -40.00 
44 18 -40.00 
44 19 -40.00 
44 20 -40.00 
44 21 -40.00 
44 22 -40.00 
44 23 -40.00 
44 24 -40.00 
44 25 -40.00 
44 26 -40.00 
44 27 -40.00 
44 28 -40.00 
44 29 -16.87 
44 30 -15.93 
44 31 -14.32 
44 32 -13.13 
44 33 -11.60 
44 34 -10.49 
44 35 -9.04 
44 36 -8.03 
44 37 -6.70 
44 38 -5.81 
44 39 -4.62 
44 40 -3.91 
44 41 -2.95 
44 42 -2.55 
44 43 -2.08 
44 44 0.00 
44 45 -2.08 
44 46 -2.56 
44 47 -2.96 
44 48 -3.92 
44 49 -4.63 

45 0 -40.00 
45 1 -40.00 
45 2 -40.00 
45 3 -40.00 
45 4 -40.00 
45 5 -40.00 
45 6 -40.00 
45 7 -40.00 
45 8 -40.00 
45 9 -40.00 
45 10 -40.00 
45 11 -40.00 
45 12 -40.00 
45 13 -40.00 
45 14 -40.00 
45 15 -40.00 
45 16 -40.00 
45 17 -40.00 
45 18 -40.00 
45 19 -40.00 
45 20 -40.00 
45 21 -40.00 
45 22 -40.00 
45 23 -40.00 
45 24 -40.00 
45 25 -40.00 
45 26 -40.00 
45 27 -40.00 
45 28 -40.00 
45 29 -40.00 
45 30 -16.88 
45 31 -15.94 
45 32 -14.33 
45 33 -13.14 
45 34 -11.61 
45 35 -10.50 
45 36 -9.05 
45 37 -8.04 
45 38 -6.71 
45 39 -5.82 
45 40 -4.63 
45 41 -3.92 
45 42 -2.96 
45 43 -2.56 
45 44 -2.09 
45 45 0.00 
45 46 -2.09 
45 47 -2.57 
45 48 -2.97 
45 49 -3.93 

46 0 -40.00 
46 1 -40.00 
46 2 -40.00 
46 3 -40.00 
46 4 -40.00 
46 5 -40.00 
46 6 -40.00 
46 7 -40.00 
46 8 -40.00 
46 9 -40.00 
46 10 -40.00 
46 11 -40.00 
46 12 -40.00 
46 13 -40.00 
46 14 -40.00 
46 15 -40.00 
46 16 -40.00 
46 17 -40.00 
46 18 -40.00 
46 19 -40.00 
46 20 -40.00 
46 21 -40.00 
46 22 -40.00 
46 23 -40.00 
46 24 -40.00 
46 25 -40.00 
46 26 -40.00 
46 27 -40.00 
46 28 -40.00 
46 29 -40.00 
46 30 -40.00 
46 31 -16.89 
46 32 -15.95 
46 33 -14.34 
46 34 -13.15 
46 35 -11.62 
46 36 -10.51 
46 37 -9.06 
46 38 -8.05 
46 39 -6.72 
46 40 -5.83 
46 41 -4.64 
46 42 -3.93 
46 43 -2.97 
46 44 -2.57 
46 45 -2.10 
46 46 0.00 
46 47 -2.10 
46 48 -2.58 
46 49 -2.98 

47 0 -40.00 
47 1 -40.00 
47 2 -40.00 
47 3 -40.00 
47 4 -40.00 
47 5 -40.00 
47 6 -40.00 
47 7 -40.00 
47 8 -40.00 
47 9 -40.00 
47 10 -40.00 
47 11 -40.00 
47 12 -40.00 
47 13 -40.00 
47 14 -40.00 
47 15 -40.00 
47 16 -40.00 
47 17 -40.00 
47 18 -40.00 
47 19 -40.00 
47 20 -40.00 
47 21 -40.00 
47 22 -40.00 
47 23 -40.00 
47 24 -40.00 
47 25 -40.00 
47 26 -40.00 
47 27 -40.00 
47 28 -40.00 
47 29 -40.00 
47 30 -40.00 
47 31 -40.00 
47 32 -16.90 
47 33 -15.96 
47 34 -14.35 
47 35 -13.16 
47 36 -11.63 
47 37 -10.52 
47 38 -9.07 
47 39 -8.06 
47 40 -6.73 
47 41 -5.84 
47 42 -4.65 
47 43 -3.94 
47 44 -2.98 
47 45 -2.58 
47 46 -2.10 
47 47 0.00 
47 48 -2.11 
47 49 -2.59 

48 0 -40.00 
48 1 -40.00 
48 2 -40.00 
48 3 -40.00 
48 4 -40.00 
48 5 -40.00 
48 6 -40.00 
48 7 -40.00 
48 8 -40.00 
48 9 -40.00 
48 10 -40.00 
48 11 -40.00 
48 12 -40.00 
48 13 -40.00 
48 14 -40.00 
48 15 -40.00 
48 16 -40.00 
48 17 -40.00 
48 18 -40.00 
48 19 -40.00 
48 20 -40.00 
48 21 -40.00 
48 22 -40.00 
48 23 -40.00 
48 24 -40.00 
48 25 -40.00 
48 26 -40.00 
48 27 -40.00 
48 28 -40.00 
48 29 -40.00 
48 30 -40.00 
48 31 -40.00 
48 32 -40.00 
48 33 -16.91 
48 34 -15.97 
48 35 -14.36 
48 36 -13.17 
48 37 -11.64 
48 38 -10.53 
48 39 -9.08 
48 40 -8.07 
48 41 -6.73 
48 42 -5.85 
48 43 -4.66 
48 44 -3.95 
48 45 -2.99 
48 46 -2.59 
48 47 -2.11 
48 48 0.00 
48 49 -2.12 

49 0 -40.00 
49 1 -40.00 
49 2 -40.00 
49 3 -40.00 
49 4 -40.00 
49 5 -40.00 
49 6 -40.00 
49 7 -40.00 
49 8 -40.00 
49 9 -40.00 
49 10 -40.00 
49 11 -40.00 
49 12 -40.00 
49 13 -40.00 
49 14 -40.00 
49 15 -40.00 
49 16 -40.00 
49 17 -40.00 
49 18 -40.00 
49 19 -40.00 
49 20 -40.00 
49 21 -40.00 
49 22 -40.00 
49 23 -40.00 
49 24 -40.00 
49 25 -40.00 
49 26 -40.00 
49 27 -40.00 
49 28 -40.00 
49 29 -40.00 
49 30 -40.00 
49 31 -40.00 
49 32 -40.00 
49 33 -40.00 
49 34 -16.92 
49 35 -15.98 
49 36 -14.37 
49 37 -13.18 
49 38 -11.65 
49 39 -10.54 
49 40 -9.09 
49 41 -8.08 
49 42 -6.74 
49 43 -5.86 
49 44 -4.67 
49 45 -3.96 
49 46 -3.00 
49 47 -2.60 
49 48 -2.12 
49 49 0.00 


==> figs/contour_IFinv_DE_m=100nu=1.dat <==
0 0 -0.04 
0 1 -0.23 
0 2 -0.82 
0 3 -1.02 
0 4 -1.56 
0 5 -2.13 
0 6 -2.65 
0 7 -3.28 
0 8 -3.85 
0 9 -4.51 
0 10 -5.14 
0 11 -5.79 
0 12 -6.48 
0 13 -7.14 
0 14 -7.85 
0 15 -8.54 
0 16 -9.25 
0 17 -9.97 
0 18 -10.68 
0 19 -11.42 
0 20 -12.15 
0 21 -12.89 
0 22 -13.64 
0 23 -14.39 
0 24 -15.15 
0 25 -15.91 
0 26 -16.68 
0 27 -17.45 
0 28 -18.22 
0 29 -19.00 
0 30 -19.78 
0 31 -20.57 
0 32 -21.36 
0 33 -22.15 
0 34 -22.95 
0 35 -23.75 
0 36 -24.55 
0 37 -25.35 
0 38 -26.16 
0 39 -26.97 
0 40 -27.78 
0 41 -28.60 
0 42 -29.42 
0 43 -30.24 
0 44 -31.06 
0 45 -31.89 
0 46 -32.71 
0 47 -33.54 
0 48 -34.37 
0 49 -35.21 

1 0 -0.38 
1 1 0.10 
1 2 -0.52 
1 3 -1.01 
1 4 -1.34 
1 5 -2.00 
1 6 -2.48 
1 7 -3.12 
1 8 -3.72 
1 9 -4.33 
1 10 -5.02 
1 11 -5.63 
1 12 -6.33 
1 13 -7.00 
1 14 -7.69 
1 15 -8.40 
1 16 -9.09 
1 17 -9.82 
1 18 -10.53 
1 19 -11.27 
1 20 -12.00 
1 21 -12.74 
1 22 -13.49 
1 23 -14.24 
1 24 -15.00 
1 25 -15.76 
1 26 -16.53 
1 27 -17.30 
1 28 -18.07 
1 29 -18.85 
1 30 -19.63 
1 31 -20.42 
1 32 -21.21 
1 33 -22.00 
1 34 -22.80 
1 35 -23.59 
1 36 -24.40 
1 37 -25.20 
1 38 -26.01 
1 39 -26.82 
1 40 -27.63 
1 41 -28.45 
1 42 -29.27 
1 43 -30.09 
1 44 -30.91 
1 45 -31.74 
1 46 -32.56 
1 47 -33.39 
1 48 -34.22 
1 49 -35.06 

2 0 -1.00 
2 1 -0.71 
2 2 0.03 
2 3 -0.83 
2 4 -1.29 
2 5 -1.66 
2 6 -2.41 
2 7 -2.86 
2 8 -3.59 
2 9 -4.14 
2 10 -4.79 
2 11 -5.51 
2 12 -6.10 
2 13 -6.85 
2 14 -7.50 
2 15 -8.21 
2 16 -8.93 
2 17 -9.62 
2 18 -10.37 
2 19 -11.08 
2 20 -11.83 
2 21 -12.56 
2 22 -13.31 
2 23 -14.07 
2 24 -14.81 
2 25 -15.59 
2 26 -16.34 
2 27 -17.12 
2 28 -17.89 
2 29 -18.67 
2 30 -19.46 
2 31 -20.24 
2 32 -21.03 
2 33 -21.82 
2 34 -22.62 
2 35 -23.42 
2 36 -24.22 
2 37 -25.02 
2 38 -25.83 
2 39 -26.64 
2 40 -27.45 
2 41 -28.27 
2 42 -29.09 
2 43 -29.91 
2 44 -30.73 
2 45 -31.56 
2 46 -32.38 
2 47 -33.21 
2 48 -34.05 
2 49 -34.88 

3 0 -1.41 
3 1 -1.13 
3 2 -0.88 
3 3 0.01 
3 4 -0.99 
3 5 -1.45 
3 6 -1.84 
3 7 -2.63 
3 8 -3.09 
3 9 -3.87 
3 10 -4.40 
3 11 -5.09 
3 12 -5.81 
3 13 -6.40 
3 14 -7.18 
3 15 -7.82 
3 16 -8.55 
3 17 -9.27 
3 18 -9.97 
3 19 -10.73 
3 20 -11.44 
3 21 -12.20 
3 22 -12.93 
3 23 -13.69 
3 24 -14.45 
3 25 -15.20 
3 26 -15.98 
3 27 -16.74 
3 28 -17.53 
3 29 -18.30 
3 30 -19.08 
3 31 -19.87 
3 32 -20.66 
3 33 -21.45 
3 34 -22.24 
3 35 -23.05 
3 36 -23.85 
3 37 -24.65 
3 38 -25.46 
3 39 -26.27 
3 40 -27.08 
3 41 -27.90 
3 42 -28.72 
3 43 -29.54 
3 44 -30.36 
3 45 -31.19 
3 46 -32.01 
3 47 -32.84 
3 48 -33.67 
3 49 -34.51 

4 0 -2.07 
4 1 -1.66 
4 2 -1.41 
4 3 -1.02 
4 4 0.01 
4 5 -1.10 
4 6 -1.57 
4 7 -1.96 
4 8 -2.79 
4 9 -3.26 
4 10 -4.07 
4 11 -4.59 
4 12 -5.31 
4 13 -6.04 
4 14 -6.64 
4 15 -7.44 
4 16 -8.07 
4 17 -8.82 
4 18 -9.54 
4 19 -10.25 
4 20 -11.02 
4 21 -11.72 
4 22 -12.50 
4 23 -13.23 
4 24 -14.00 
4 25 -14.76 
4 26 -15.52 
4 27 -16.30 
4 28 -17.06 
4 29 -17.85 
4 30 -18.63 
4 31 -19.42 
4 32 -20.21 
4 33 -21.00 
4 34 -21.80 
4 35 -22.59 
4 36 -23.40 
4 37 -24.20 
4 38 -25.01 
4 39 -25.82 
4 40 -26.63 
4 41 -27.45 
4 42 -28.26 
4 43 -29.09 
4 44 -29.91 
4 45 -30.73 
4 46 -31.56 
4 47 -32.39 
4 48 -33.22 
4 49 -34.06 

5 0 -2.61 
5 1 -2.38 
5 2 -1.88 
5 3 -1.56 
5 4 -1.13 
5 5 0.00 
5 6 -1.19 
5 7 -1.66 
5 8 -2.05 
5 9 -2.91 
5 10 -3.40 
5 11 -4.23 
5 12 -4.75 
5 13 -5.49 
5 14 -6.22 
5 15 -6.83 
5 16 -7.65 
5 17 -8.27 
5 18 -9.04 
5 19 -9.76 
5 20 -10.48 
5 21 -11.25 
5 22 -11.96 
5 23 -12.75 
5 24 -13.48 
5 25 -14.26 
5 26 -15.02 
5 27 -15.78 
5 28 -16.57 
5 29 -17.33 
5 30 -18.13 
5 31 -18.91 
5 32 -19.70 
5 33 -20.49 
5 34 -21.29 
5 35 -22.09 
5 36 -22.89 
5 37 -23.70 
5 38 -24.50 
5 39 -25.31 
5 40 -26.13 
5 41 -26.94 
5 42 -27.76 
5 43 -28.58 
5 44 -29.40 
5 45 -30.23 
5 46 -31.06 
5 47 -31.88 
5 48 -32.72 
5 49 -33.55 

6 0 -3.23 
6 1 -2.86 
6 2 -2.66 
6 3 -2.01 
6 4 -1.65 
6 5 -1.21 
6 6 0.00 
6 7 -1.26 
6 8 -1.73 
6 9 -2.12 
6 10 -3.01 
6 11 -3.51 
6 12 -4.36 
6 13 -4.87 
6 14 -5.65 
6 15 -6.37 
6 16 -6.99 
6 17 -7.83 
6 18 -8.44 
6 19 -9.23 
6 20 -9.94 
6 21 -10.68 
6 22 -11.45 
6 23 -12.17 
6 24 -12.97 
6 25 -13.69 
6 26 -14.48 
6 27 -15.24 
6 28 -16.02 
6 29 -16.81 
6 30 -17.57 
6 31 -18.37 
6 32 -19.15 
6 33 -19.95 
6 34 -20.74 
6 35 -21.54 
6 36 -22.35 
6 37 -23.15 
6 38 -23.96 
6 39 -24.77 
6 40 -25.58 
6 41 -26.40 
6 42 -27.21 
6 43 -28.04 
6 44 -28.86 
6 45 -29.68 
6 46 -30.51 
6 47 -31.34 
6 48 -32.17 
6 49 -33.01 

7 0 -3.90 
7 1 -3.61 
7 2 -3.15 
7 3 -2.85 
7 4 -2.10 
7 5 -1.73 
7 6 -1.28 
7 7 0.00 
7 8 -1.32 
7 9 -1.79 
7 10 -2.19 
7 11 -3.08 
7 12 -3.61 
7 13 -4.48 
7 14 -4.98 
7 15 -5.78 
7 16 -6.50 
7 17 -7.13 
7 18 -7.98 
7 19 -8.59 
7 20 -9.40 
7 21 -10.11 
7 22 -10.85 
7 23 -11.63 
7 24 -12.35 
7 25 -13.15 
7 26 -13.88 
7 27 -14.68 
7 28 -15.44 
7 29 -16.22 
7 30 -17.01 
7 31 -17.78 
7 32 -18.59 
7 33 -19.37 
7 34 -20.17 
7 35 -20.97 
7 36 -21.77 
7 37 -22.58 
7 38 -23.38 
7 39 -24.20 
7 40 -25.00 
7 41 -25.82 
7 42 -26.64 
7 43 -27.46 
7 44 -28.29 
7 45 -29.11 
7 46 -29.94 
7 47 -30.77 
7 48 -31.60 
7 49 -32.43 

8 0 -4.50 
8 1 -4.20 
8 2 -3.91 
8 3 -3.34 
8 4 -2.98 
8 5 -2.17 
8 6 -1.79 
8 7 -1.34 
8 8 0.00 
8 9 -1.37 
8 10 -1.85 
8 11 -2.24 
8 12 -3.15 
8 13 -3.69 
8 14 -4.57 
8 15 -5.08 
8 16 -5.90 
8 17 -6.61 
8 18 -7.26 
8 19 -8.12 
8 20 -8.73 
8 21 -9.55 
8 22 -10.25 
8 23 -11.01 
8 24 -11.79 
8 25 -12.52 
8 26 -13.32 
8 27 -14.06 
8 28 -14.86 
8 29 -15.62 
8 30 -16.41 
8 31 -17.20 
8 32 -17.98 
8 33 -18.79 
8 34 -19.57 
8 35 -20.38 
8 36 -21.17 
8 37 -21.98 
8 38 -22.79 
8 39 -23.59 
8 40 -24.41 
8 41 -25.22 
8 42 -26.05 
8 43 -26.86 
8 44 -27.69 
8 45 -28.51 
8 46 -29.34 
8 47 -30.17 
8 48 -31.00 
8 49 -31.84 

9 0 -5.20 
9 1 -4.86 
9 2 -4.52 
9 3 -4.14 
9 4 -3.47 
9 5 -3.07 
9 6 -2.23 
9 7 -1.85 
9 8 -1.39 
9 9 0.00 
9 10 -1.42 
9 11 -1.90 
9 12 -2.29 
9 13 -3.21 
9 14 -3.76 
9 15 -4.66 
9 16 -5.16 
9 17 -6.00 
9 18 -6.70 
9 19 -7.37 
9 20 -8.24 
9 21 -8.85 
9 22 -9.69 
9 23 -10.39 
9 24 -11.15 
9 25 -11.93 
9 26 -12.67 
9 27 -13.48 
9 28 -14.21 
9 29 -15.02 
9 30 -15.79 
9 31 -16.58 
9 32 -17.37 
9 33 -18.15 
9 34 -18.97 
9 35 -19.75 
9 36 -20.56 
9 37 -21.36 
9 38 -22.17 
9 39 -22.98 
9 40 -23.79 
9 41 -24.61 
9 42 -25.42 
9 43 -26.25 
9 44 -27.07 
9 45 -27.90 
9 46 -28.72 
9 47 -29.55 
9 48 -30.39 
9 49 -31.22 

10 0 -5.86 
10 1 -5.58 
10 2 -5.18 
10 3 -4.72 
10 4 -4.31 
10 5 -3.58 
10 6 -3.15 
10 7 -2.28 
10 8 -1.90 
10 9 -1.43 
10 10 0.00 
10 11 -1.46 
10 12 -1.94 
10 13 -2.34 
10 14 -3.26 
10 15 -3.82 
10 16 -4.74 
10 17 -5.24 
10 18 -6.10 
10 19 -6.79 
10 20 -7.47 
10 21 -8.35 
10 22 -8.96 
10 23 -9.81 
10 24 -10.51 
10 25 -11.28 
10 26 -12.06 
10 27 -12.80 
10 28 -13.62 
10 29 -14.35 
10 30 -15.17 
10 31 -15.94 
10 32 -16.73 
10 33 -17.53 
10 34 -18.31 
10 35 -19.13 
10 36 -19.91 
10 37 -20.73 
10 38 -21.53 
10 39 -22.35 
10 40 -23.16 
10 41 -23.97 
10 42 -24.80 
10 43 -25.61 
10 44 -26.44 
10 45 -27.26 
10 46 -28.09 
10 47 -28.92 
10 48 -29.75 
10 49 -30.59 

11 0 -6.55 
11 1 -6.21 
11 2 -5.93 
11 3 -5.42 
11 4 -4.87 
11 5 -4.44 
11 6 -3.68 
11 7 -3.21 
11 8 -2.33 
11 9 -1.94 
11 10 -1.48 
11 11 0.00 
11 12 -1.50 
11 13 -1.98 
11 14 -2.38 
11 15 -3.30 
11 16 -3.88 
11 17 -4.81 
11 18 -5.31 
11 19 -6.19 
11 20 -6.87 
11 21 -7.57 
11 22 -8.45 
11 23 -9.06 
11 24 -9.92 
11 25 -10.61 
11 26 -11.40 
11 27 -12.18 
11 28 -12.93 
11 29 -13.75 
11 30 -14.49 
11 31 -15.31 
11 32 -16.07 
11 33 -16.88 
11 34 -17.68 
11 35 -18.46 
11 36 -19.28 
11 37 -20.07 
11 38 -20.89 
11 39 -21.69 
11 40 -22.51 
11 41 -23.33 
11 42 -24.14 
11 43 -24.97 
11 44 -25.78 
11 45 -26.62 
11 46 -27.44 
11 47 -28.27 
11 48 -29.10 
11 49 -29.93 

12 0 -7.25 
12 1 -6.95 
12 2 -6.56 
12 3 -6.18 
12 4 -5.60 
12 5 -4.99 
12 6 -4.55 
12 7 -3.76 
12 8 -3.27 
12 9 -2.37 
12 10 -1.98 
12 11 -1.51 
12 12 0.00 
12 13 -1.54 
12 14 -2.01 
12 15 -2.41 
12 16 -3.34 
12 17 -3.93 
12 18 -4.87 
12 19 -5.38 
12 20 -6.27 
12 21 -6.94 
12 22 -7.65 
12 23 -8.54 
12 24 -9.15 
12 25 -10.03 
12 26 -10.72 
12 27 -11.51 
12 28 -12.30 
12 29 -13.05 
12 30 -13.87 
12 31 -14.61 
12 32 -15.44 
12 33 -16.20 
12 34 -17.01 
12 35 -17.81 
12 36 -18.60 
12 37 -19.43 
12 38 -20.21 
12 39 -21.04 
12 40 -21.84 
12 41 -22.67 
12 42 -23.48 
12 43 -24.30 
12 44 -25.13 
12 45 -25.95 
12 46 -26.78 
12 47 -27.60 
12 48 -28.44 
12 49 -29.27 

13 0 -7.94 
13 1 -7.63 
13 2 -7.32 
13 3 -6.80 
13 4 -6.37 
13 5 -5.75 
13 6 -5.10 
13 7 -4.65 
13 8 -3.82 
13 9 -3.32 
13 10 -2.41 
13 11 -2.02 
13 12 -1.55 
13 13 0.00 
13 14 -1.57 
13 15 -2.05 
13 16 -2.44 
13 17 -3.38 
13 18 -3.98 
13 19 -4.93 
13 20 -5.44 
13 21 -6.34 
13 22 -7.01 
13 23 -7.74 
13 24 -8.62 
13 25 -9.23 
13 26 -10.12 
13 27 -10.81 
13 28 -11.62 
13 29 -12.40 
13 30 -13.15 
13 31 -13.98 
13 32 -14.73 
13 33 -15.56 
13 34 -16.32 
13 35 -17.14 
13 36 -17.94 
13 37 -18.74 
13 38 -19.56 
13 39 -20.35 
13 40 -21.18 
13 41 -21.98 
13 42 -22.81 
13 43 -23.63 
13 44 -24.45 
13 45 -25.28 
13 46 -26.10 
13 47 -26.94 
13 48 -27.76 
13 49 -28.60 

14 0 -8.67 
14 1 -8.35 
14 2 -8.00 
14 3 -7.59 
14 4 -6.98 
14 5 -6.51 
14 6 -5.88 
14 7 -5.19 
14 8 -4.73 
14 9 -3.89 
14 10 -3.36 
14 11 -2.44 
14 12 -2.05 
14 13 -1.58 
14 14 0.00 
14 15 -1.60 
14 16 -2.08 
14 17 -2.48 
14 18 -3.41 
14 19 -4.02 
14 20 -4.98 
14 21 -5.49 
14 22 -6.41 
14 23 -7.07 
14 24 -7.81 
14 25 -8.70 
14 26 -9.31 
14 27 -10.22 
14 28 -10.90 
14 29 -11.71 
14 30 -12.50 
14 31 -13.26 
14 32 -14.09 
14 33 -14.83 
14 34 -15.68 
14 35 -16.44 
14 36 -17.26 
14 37 -18.06 
14 38 -18.86 
14 39 -19.69 
14 40 -20.48 
14 41 -21.32 
14 42 -22.12 
14 43 -22.95 
14 44 -23.77 
14 45 -24.59 
14 46 -25.42 
14 47 -26.25 
14 48 -27.09 
14 49 -27.91 

15 0 -9.38 
15 1 -9.08 
15 2 -8.73 
15 3 -8.26 
15 4 -7.80 
15 5 -7.14 
15 6 -6.64 
15 7 -5.99 
15 8 -5.26 
15 9 -4.81 
15 10 -3.94 
15 11 -3.40 
15 12 -2.47 
15 13 -2.08 
15 14 -1.61 
15 15 0.00 
15 16 -1.63 
15 17 -2.11 
15 18 -2.50 
15 19 -3.45 
15 20 -4.06 
15 21 -5.03 
15 22 -5.55 
15 23 -6.47 
15 24 -7.13 
15 25 -7.88 
15 26 -8.77 
15 27 -9.39 
15 28 -10.30 
15 29 -10.98 
15 30 -11.81 
15 31 -12.59 
15 32 -13.35 
15 33 -14.19 
15 34 -14.94 
15 35 -15.78 
15 36 -16.54 
15 37 -17.37 
15 38 -18.17 
15 39 -18.98 
15 40 -19.81 
15 41 -20.60 
15 42 -21.44 
15 43 -22.24 
15 44 -23.08 
15 45 -23.90 
15 46 -24.72 
15 47 -25.56 
15 48 -26.38 
15 49 -27.23 

16 0 -10.12 
16 1 -9.79 
16 2 -9.47 
16 3 -9.01 
16 4 -8.46 
16 5 -7.97 
16 6 -7.27 
16 7 -6.74 
16 8 -6.09 
16 9 -5.34 
16 10 -4.87 
16 11 -3.99 
16 12 -3.43 
16 13 -2.50 
16 14 -2.11 
16 15 -1.64 
16 16 0.00 
16 17 -1.66 
16 18 -2.13 
16 19 -2.53 
16 20 -3.48 
16 21 -4.10 
16 22 -5.08 
16 23 -5.59 
16 24 -6.53 
16 25 -7.18 
16 26 -7.95 
16 27 -8.84 
16 28 -9.46 
16 29 -10.38 
16 30 -11.06 
16 31 -11.89 
16 32 -12.67 
16 33 -13.44 
16 34 -14.28 
16 35 -15.03 
16 36 -15.88 
16 37 -16.65 
16 38 -17.48 
16 39 -18.28 
16 40 -19.09 
16 41 -19.92 
16 42 -20.72 
16 43 -21.56 
16 44 -22.36 
16 45 -23.20 
16 46 -24.02 
16 47 -24.85 
16 48 -25.69 
16 49 -26.52 

17 0 -10.85 
17 1 -10.55 
17 2 -10.18 
17 3 -9.75 
17 4 -9.22 
17 5 -8.62 
17 6 -8.12 
17 7 -7.39 
17 8 -6.83 
17 9 -6.19 
17 10 -5.40 
17 11 -4.93 
17 12 -4.03 
17 13 -3.46 
17 14 -2.53 
17 15 -2.13 
17 16 -1.66 
17 17 0.00 
17 18 -1.68 
17 19 -2.16 
17 20 -2.56 
17 21 -3.50 
17 22 -4.13 
17 23 -5.12 
17 24 -5.64 
17 25 -6.58 
17 26 -7.23 
17 27 -8.01 
17 28 -8.90 
17 29 -9.53 
17 30 -10.46 
17 31 -11.13 
17 32 -11.97 
17 33 -12.75 
17 34 -13.53 
17 35 -14.37 
17 36 -15.12 
17 37 -15.98 
17 38 -16.74 
17 39 -17.58 
17 40 -18.38 
17 41 -19.20 
17 42 -20.03 
17 43 -20.83 
17 44 -21.67 
17 45 -22.48 
17 46 -23.32 
17 47 -24.14 
17 48 -24.97 
17 49 -25.81 

18 0 -11.59 
18 1 -11.27 
18 2 -10.95 
18 3 -10.47 
18 4 -9.96 
18 5 -9.41 
18 6 -8.77 
18 7 -8.25 
18 8 -7.49 
18 9 -6.92 
18 10 -6.27 
18 11 -5.46 
18 12 -4.99 
18 13 -4.08 
18 14 -3.49 
18 15 -2.56 
18 16 -2.16 
18 17 -1.69 
18 18 0.00 
18 19 -1.71 
18 20 -2.18 
18 21 -2.58 
18 22 -3.53 
18 23 -4.16 
18 24 -5.16 
18 25 -5.68 
18 26 -6.64 
18 27 -7.28 
18 28 -8.07 
18 29 -8.96 
18 30 -9.59 
18 31 -10.53 
18 32 -11.20 
18 33 -12.05 
18 34 -12.83 
18 35 -13.61 
18 36 -14.45 
18 37 -15.21 
18 38 -16.07 
18 39 -16.83 
18 40 -17.68 
18 41 -18.48 
18 42 -19.30 
18 43 -20.13 
18 44 -20.93 
18 45 -21.78 
18 46 -22.59 
18 47 -23.43 
18 48 -24.25 
18 49 -25.09 

19 0 -12.34 
19 1 -12.03 
19 2 -11.67 
19 3 -11.24 
19 4 -10.69 
19 5 -10.14 
19 6 -9.57 
19 7 -8.89 
19 8 -8.37 
19 9 -7.59 
19 10 -6.99 
19 11 -6.34 
19 12 -5.52 
19 13 -5.04 
19 14 -4.11 
19 15 -3.52 
19 16 -2.58 
19 17 -2.18 
19 18 -1.71 
19 19 0.00 
19 20 -1.73 
19 21 -2.20 
19 22 -2.60 
19 23 -3.55 
19 24 -4.19 
19 25 -5.20 
19 26 -5.73 
19 27 -6.69 
19 28 -7.33 
19 29 -8.13 
19 30 -9.01 
19 31 -9.65 
19 32 -10.60 
19 33 -11.26 
19 34 -12.13 
19 35 -12.90 
19 36 -13.69 
19 37 -14.53 
19 38 -15.29 
19 39 -16.16 
19 40 -16.92 
19 41 -17.77 
19 42 -18.57 
19 43 -19.39 
19 44 -20.23 
19 45 -21.03 
19 46 -21.88 
19 47 -22.69 
19 48 -23.54 
19 49 -24.36 

20 0 -13.08 
20 1 -12.78 
20 2 -12.44 
20 3 -11.97 
20 4 -11.47 
20 5 -10.88 
20 6 -10.30 
20 7 -9.71 
20 8 -9.00 
20 9 -8.48 
20 10 -7.68 
20 11 -7.06 
20 12 -6.41 
20 13 -5.57 
20 14 -5.09 
20 15 -4.15 
20 16 -3.55 
20 17 -2.60 
20 18 -2.21 
20 19 -1.73 
20 20 0.00 
20 21 -1.75 
20 22 -2.23 
20 23 -2.62 
20 24 -3.58 
20 25 -4.22 
20 26 -5.23 
20 27 -5.76 
20 28 -6.73 
20 29 -7.37 
20 30 -8.19 
20 31 -9.06 
20 32 -9.71 
20 33 -10.66 
20 34 -11.32 
20 35 -12.20 
20 36 -12.97 
20 37 -13.77 
20 38 -14.61 
20 39 -15.37 
20 40 -16.24 
20 41 -17.00 
20 42 -17.86 
20 43 -18.66 
20 44 -19.49 
20 45 -20.32 
20 46 -21.13 
20 47 -21.98 
20 48 -22.79 
20 49 -23.64 

21 0 -13.85 
21 1 -13.53 
21 2 -13.19 
21 3 -12.75 
21 4 -12.20 
21 5 -11.67 
21 6 -11.05 
21 7 -10.44 
21 8 -9.83 
21 9 -9.10 
21 10 -8.57 
21 11 -7.76 
21 12 -7.12 
21 13 -6.48 
21 14 -5.62 
21 15 -5.13 
21 16 -4.18 
21 17 -3.57 
21 18 -2.62 
21 19 -2.23 
21 20 -1.76 
21 21 0.00 
21 22 -1.77 
21 23 -2.25 
21 24 -2.65 
21 25 -3.60 
21 26 -4.24 
21 27 -5.26 
21 28 -5.80 
21 29 -6.78 
21 30 -7.41 
21 31 -8.24 
21 32 -9.11 
21 33 -9.76 
21 34 -10.72 
21 35 -11.38 
21 36 -12.26 
21 37 -13.03 
21 38 -13.84 
21 39 -14.68 
21 40 -15.45 
21 41 -16.32 
21 42 -17.08 
21 43 -17.95 
21 44 -18.74 
21 45 -19.57 
21 46 -20.41 
21 47 -21.22 
21 48 -22.08 
21 49 -22.89 

22 0 -14.61 
22 1 -14.30 
22 2 -13.95 
22 3 -13.49 
22 4 -12.99 
22 5 -12.40 
22 6 -11.84 
22 7 -11.19 
22 8 -10.56 
22 9 -9.95 
22 10 -9.20 
22 11 -8.66 
22 12 -7.84 
22 13 -7.18 
22 14 -6.54 
22 15 -5.66 
22 16 -5.17 
22 17 -4.21 
22 18 -3.59 
22 19 -2.65 
22 20 -2.25 
22 21 -1.78 
22 22 0.00 
22 23 -1.79 
22 24 -2.27 
22 25 -2.66 
22 26 -3.62 
22 27 -4.27 
22 28 -5.30 
22 29 -5.84 
22 30 -6.82 
22 31 -7.45 
22 32 -8.29 
22 33 -9.16 
22 34 -9.81 
22 35 -10.78 
22 36 -11.44 
22 37 -12.33 
22 38 -13.10 
22 39 -13.91 
22 40 -14.75 
22 41 -15.52 
22 42 -16.39 
22 43 -17.16 
22 44 -18.03 
22 45 -18.82 
22 46 -19.66 
22 47 -20.50 
22 48 -21.31 
22 49 -22.17 

23 0 -15.37 
23 1 -15.06 
23 2 -14.72 
23 3 -14.26 
23 4 -13.74 
23 5 -13.20 
23 6 -12.57 
23 7 -11.99 
23 8 -11.33 
23 9 -10.67 
23 10 -10.06 
23 11 -9.28 
23 12 -8.74 
23 13 -7.91 
23 14 -7.23 
23 15 -6.60 
23 16 -5.71 
23 17 -5.21 
23 18 -4.24 
23 19 -3.61 
23 20 -2.66 
23 21 -2.27 
23 22 -1.79 
23 23 0.00 
23 24 -1.81 
23 25 -2.28 
23 26 -2.68 
23 27 -3.64 
23 28 -4.29 
23 29 -5.33 
23 30 -5.87 
23 31 -6.86 
23 32 -7.49 
23 33 -8.34 
23 34 -9.21 
23 35 -9.87 
23 36 -10.84 
23 37 -11.49 
23 38 -12.39 
23 39 -13.16 
23 40 -13.97 
23 41 -14.82 
23 42 -15.59 
23 43 -16.47 
23 44 -17.23 
23 45 -18.10 
23 46 -18.90 
23 47 -19.74 
23 48 -20.58 
23 49 -21.40 

24 0 -16.14 
24 1 -15.84 
24 2 -15.48 
24 3 -15.04 
24 4 -14.52 
24 5 -13.94 
24 6 -13.38 
24 7 -12.72 
24 8 -12.12 
24 9 -11.45 
24 10 -10.78 
24 11 -10.16 
24 12 -9.36 
24 13 -8.81 
24 14 -7.98 
24 15 -7.28 
24 16 -6.65 
24 17 -5.75 
24 18 -5.25 
24 19 -4.26 
24 20 -3.63 
24 21 -2.68 
24 22 -2.29 
24 23 -1.81 
24 24 0.00 
24 25 -1.83 
24 26 -2.30 
24 27 -2.70 
24 28 -3.66 
24 29 -4.31 
24 30 -5.35 
24 31 -5.90 
24 32 -6.90 
24 33 -7.52 
24 34 -8.38 
24 35 -9.25 
24 36 -9.91 
24 37 -10.89 
24 38 -11.55 
24 39 -12.45 
24 40 -13.22 
24 41 -14.03 
24 42 -14.88 
24 43 -15.66 
24 44 -16.54 
24 45 -17.30 
24 46 -18.18 
24 47 -18.98 
24 48 -19.82 
24 49 -20.66 

25 0 -16.92 
25 1 -16.61 
25 2 -16.27 
25 3 -15.80 
25 4 -15.29 
25 5 -14.73 
25 6 -14.12 
25 7 -13.54 
25 8 -12.86 
25 9 -12.25 
25 10 -11.56 
25 11 -10.87 
25 12 -10.25 
25 13 -9.44 
25 14 -8.88 
25 15 -8.04 
25 16 -7.33 
25 17 -6.70 
25 18 -5.79 
25 19 -5.28 
25 20 -4.29 
25 21 -3.65 
25 22 -2.70 
25 23 -2.30 
25 24 -1.83 
25 25 0.00 
25 26 -1.84 
25 27 -2.32 
25 28 -2.72 
25 29 -3.67 
25 30 -4.33 
25 31 -5.38 
25 32 -5.94 
25 33 -6.93 
25 34 -7.55 
25 35 -8.42 
25 36 -9.29 
25 37 -9.96 
25 38 -10.94 
25 39 -11.60 
25 40 -12.51 
25 41 -13.27 
25 42 -14.10 
25 43 -14.94 
25 44 -15.72 
25 45 -16.60 
25 46 -17.37 
25 47 -18.25 
25 48 -19.05 
25 49 -19.90 

26 0 -17.70 
26 1 -17.39 
26 2 -17.04 
26 3 -16.60 
26 4 -16.06 
26 5 -15.51 
26 6 -14.92 
26 7 -14.28 
26 8 -13.68 
26 9 -12.99 
26 10 -12.36 
26 11 -11.67 
26 12 -10.96 
26 13 -10.34 
26 14 -9.51 
26 15 -8.94 
26 16 -8.10 
26 17 -7.37 
26 18 -6.75 
26 19 -5.82 
26 20 -5.31 
26 21 -4.31 
26 22 -3.67 
26 23 -2.72 
26 24 -2.32 
26 25 -1.85 
26 26 0.00 
26 27 -1.86 
26 28 -2.34 
26 29 -2.74 
26 30 -3.69 
26 31 -4.35 
26 32 -5.41 
26 33 -5.97 
26 34 -6.97 
26 35 -7.59 
26 36 -8.47 
26 37 -9.33 
26 38 -10.00 
26 39 -10.99 
26 40 -11.64 
26 41 -12.56 
26 42 -13.32 
26 43 -14.15 
26 44 -15.00 
26 45 -15.78 
26 46 -16.67 
26 47 -17.44 
26 48 -18.32 
26 49 -19.12 

27 0 -18.48 
27 1 -18.17 
27 2 -17.83 
27 3 -17.37 
27 4 -16.86 
27 5 -16.28 
27 6 -15.70 
27 7 -15.09 
27 8 -14.43 
27 9 -13.82 
27 10 -13.11 
27 11 -12.46 
27 12 -11.76 
27 13 -11.04 
27 14 -10.42 
27 15 -9.57 
27 16 -9.00 
27 17 -8.16 
27 18 -7.41 
27 19 -6.79 
27 20 -5.86 
27 21 -5.34 
27 22 -4.33 
27 23 -3.69 
27 24 -2.74 
27 25 -2.34 
27 26 -1.86 
27 27 0.00 
27 28 -1.88 
27 29 -2.35 
27 30 -2.75 
27 31 -3.71 
27 32 -4.37 
27 33 -5.43 
27 34 -5.99 
27 35 -7.00 
27 36 -7.62 
27 37 -8.51 
27 38 -9.36 
27 39 -10.05 
27 40 -11.04 
27 41 -11.69 
27 42 -12.62 
27 43 -13.37 
27 44 -14.21 
27 45 -15.06 
27 46 -15.84 
27 47 -16.73 
27 48 -17.50 
27 49 -18.39 

28 0 -19.27 
28 1 -18.96 
28 2 -18.61 
28 3 -18.16 
28 4 -17.63 
28 5 -17.08 
28 6 -16.48 
28 7 -15.86 
28 8 -15.24 
28 9 -14.56 
28 10 -13.94 
28 11 -13.22 
28 12 -12.56 
28 13 -11.85 
28 14 -11.12 
28 15 -10.49 
28 16 -9.64 
28 17 -9.06 
28 18 -8.21 
28 19 -7.45 
28 20 -6.83 
28 21 -5.89 
28 22 -5.37 
28 23 -4.35 
28 24 -3.71 
28 25 -2.75 
28 26 -2.35 
28 27 -1.88 
28 28 0.00 
28 29 -1.89 
28 30 -2.37 
28 31 -2.77 
28 32 -3.72 
28 33 -4.39 
28 34 -5.45 
28 35 -6.02 
28 36 -7.03 
28 37 -7.65 
28 38 -8.55 
28 39 -9.40 
28 40 -10.09 
28 41 -11.09 
28 42 -11.73 
28 43 -12.67 
28 44 -13.42 
28 45 -14.27 
28 46 -15.11 
28 47 -15.90 
28 48 -16.79 
28 49 -17.56 

29 0 -20.06 
29 1 -19.75 
29 2 -19.40 
29 3 -18.95 
29 4 -18.43 
29 5 -17.86 
29 6 -17.28 
29 7 -16.65 
29 8 -16.02 
29 9 -15.38 
29 10 -14.68 
29 11 -14.05 
29 12 -13.32 
29 13 -12.65 
29 14 -11.94 
29 15 -11.19 
29 16 -10.57 
29 17 -9.70 
29 18 -9.11 
29 19 -8.26 
29 20 -7.49 
29 21 -6.87 
29 22 -5.92 
29 23 -5.40 
29 24 -4.37 
29 25 -3.72 
29 26 -2.77 
29 27 -2.37 
29 28 -1.90 
29 29 0.00 
29 30 -1.91 
29 31 -2.38 
29 32 -2.78 
29 33 -3.74 
29 34 -4.41 
29 35 -5.48 
29 36 -6.05 
29 37 -7.06 
29 38 -7.68 
29 39 -8.58 
29 40 -9.43 
29 41 -10.13 
29 42 -11.13 
29 43 -11.78 
29 44 -12.72 
29 45 -13.47 
29 46 -14.32 
29 47 -15.16 
29 48 -15.96 
29 49 -16.85 

30 0 -20.85 
30 1 -20.54 
30 2 -20.20 
30 3 -19.74 
30 4 -19.22 
30 5 -18.66 
30 6 -18.06 
30 7 -17.46 
30 8 -16.81 
30 9 -16.16 
30 10 -15.51 
30 11 -14.80 
30 12 -14.16 
30 13 -13.42 
30 14 -12.74 
30 15 -12.02 
30 16 -11.26 
30 17 -10.63 
30 18 -9.75 
30 19 -9.16 
30 20 -8.31 
30 21 -7.53 
30 22 -6.91 
30 23 -5.95 
30 24 -5.43 
30 25 -4.39 
30 26 -3.74 
30 27 -2.78 
30 28 -2.38 
30 29 -1.91 
30 30 0.00 
30 31 -1.92 
30 32 -2.40 
30 33 -2.80 
30 34 -3.75 
30 35 -4.43 
30 36 -5.50 
30 37 -6.07 
30 38 -7.09 
30 39 -7.71 
30 40 -8.62 
30 41 -9.47 
30 42 -10.17 
30 43 -11.17 
30 44 -11.82 
30 45 -12.77 
30 46 -13.52 
30 47 -14.37 
30 48 -15.22 
30 49 -16.01 

31 0 -21.65 
31 1 -21.34 
31 2 -20.99 
31 3 -20.54 
31 4 -20.02 
31 5 -19.45 
31 6 -18.87 
31 7 -18.24 
31 8 -17.62 
31 9 -16.96 
31 10 -16.29 
31 11 -15.63 
31 12 -14.91 
31 13 -14.26 
31 14 -13.51 
31 15 -12.82 
31 16 -12.10 
31 17 -11.32 
31 18 -10.70 
31 19 -9.81 
31 20 -9.21 
31 21 -8.36 
31 22 -7.56 
31 23 -6.95 
31 24 -5.98 
31 25 -5.45 
31 26 -4.41 
31 27 -3.75 
31 28 -2.80 
31 29 -2.40 
31 30 -1.92 
31 31 0.00 
31 32 -1.93 
31 33 -2.41 
31 34 -2.81 
31 35 -3.77 
31 36 -4.44 
31 37 -5.52 
31 38 -6.10 
31 39 -7.12 
31 40 -7.73 
31 41 -8.66 
31 42 -9.50 
31 43 -10.21 
31 44 -11.21 
31 45 -11.86 
31 46 -12.81 
31 47 -13.56 
31 48 -14.42 
31 49 -15.27 

32 0 -22.45 
32 1 -22.14 
32 2 -21.79 
32 3 -21.34 
32 4 -20.82 
32 5 -20.26 
32 6 -19.66 
32 7 -19.05 
32 8 -18.40 
32 9 -17.77 
32 10 -17.09 
32 11 -16.41 
32 12 -15.75 
32 13 -15.01 
32 14 -14.35 
32 15 -13.59 
32 16 -12.89 
32 17 -12.17 
32 18 -11.38 
32 19 -10.76 
32 20 -9.86 
32 21 -9.25 
32 22 -8.40 
32 23 -7.59 
32 24 -6.99 
32 25 -6.01 
32 26 -5.47 
32 27 -4.43 
32 28 -3.77 
32 29 -2.81 
32 30 -2.41 
32 31 -1.94 
32 32 0.00 
32 33 -1.95 
32 34 -2.42 
32 35 -2.82 
32 36 -3.78 
32 37 -4.46 
32 38 -5.54 
32 39 -6.12 
32 40 -7.15 
32 41 -7.76 
32 42 -8.69 
32 43 -9.53 
32 44 -10.24 
32 45 -11.25 
32 46 -11.90 
32 47 -12.86 
32 48 -13.61 
32 49 -14.47 

33 0 -23.25 
33 1 -22.94 
33 2 -22.59 
33 3 -22.14 
33 4 -21.62 
33 5 -21.06 
33 6 -20.47 
33 7 -19.84 
33 8 -19.22 
33 9 -18.55 
33 10 -17.90 
33 11 -17.22 
33 12 -16.52 
33 13 -15.85 
33 14 -15.10 
33 15 -14.44 
33 16 -13.67 
33 17 -12.96 
33 18 -12.24 
33 19 -11.44 
33 20 -10.82 
33 21 -9.91 
33 22 -9.29 
33 23 -8.45 
33 24 -7.63 
33 25 -7.02 
33 26 -6.04 
33 27 -5.50 
33 28 -4.44 
33 29 -3.78 
33 30 -2.82 
33 31 -2.42 
33 32 -1.95 
33 33 0.00 
33 34 -1.96 
33 35 -2.44 
33 36 -2.84 
33 37 -3.80 
33 38 -4.47 
33 39 -5.56 
33 40 -6.15 
33 41 -7.18 
33 42 -7.79 
33 43 -8.72 
33 44 -9.56 
33 45 -10.28 
33 46 -11.29 
33 47 -11.94 
33 48 -12.90 
33 49 -13.65 

34 0 -24.06 
34 1 -23.75 
34 2 -23.40 
34 3 -22.95 
34 4 -22.43 
34 5 -21.86 
34 6 -21.27 
34 7 -20.66 
34 8 -20.01 
34 9 -19.38 
34 10 -18.69 
34 11 -18.03 
34 12 -17.34 
34 13 -16.63 
34 14 -15.96 
34 15 -15.19 
34 16 -14.52 
34 17 -13.75 
34 18 -13.03 
34 19 -12.31 
34 20 -11.50 
34 21 -10.88 
34 22 -9.95 
34 23 -9.33 
34 24 -8.49 
34 25 -7.66 
34 26 -7.05 
34 27 -6.07 
34 28 -5.52 
34 29 -4.46 
34 30 -3.79 
34 31 -2.84 
34 32 -2.44 
34 33 -1.96 
34 34 0.00 
34 35 -1.97 
34 36 -2.45 
34 37 -2.85 
34 38 -3.81 
34 39 -4.49 
34 40 -5.58 
34 41 -6.17 
34 42 -7.20 
34 43 -7.81 
34 44 -8.75 
34 45 -9.59 
34 46 -10.31 
34 47 -11.33 
34 48 -11.97 
34 49 -12.95 

35 0 -24.87 
35 1 -24.55 
35 2 -24.21 
35 3 -23.76 
35 4 -23.23 
35 5 -22.67 
35 6 -22.08 
35 7 -21.46 
35 8 -20.83 
35 9 -20.17 
35 10 -19.52 
35 11 -18.83 
35 12 -18.15 
35 13 -17.45 
35 14 -16.73 
35 15 -16.05 
35 16 -15.28 
35 17 -14.60 
35 18 -13.82 
35 19 -13.10 
35 20 -12.37 
35 21 -11.55 
35 22 -10.93 
35 23 -10.00 
35 24 -9.37 
35 25 -8.53 
35 26 -7.69 
35 27 -7.08 
35 28 -6.09 
35 29 -5.54 
35 30 -4.48 
35 31 -3.81 
35 32 -2.85 
35 33 -2.45 
35 34 -1.98 
35 35 0.00 
35 36 -1.99 
35 37 -2.46 
35 38 -2.86 
35 39 -3.82 
35 40 -4.50 
35 41 -5.59 
35 42 -6.19 
35 43 -7.23 
35 44 -7.83 
35 45 -8.79 
35 46 -9.61 
35 47 -10.35 
35 48 -11.36 
35 49 -12.01 

36 0 -25.68 
36 1 -25.37 
36 2 -25.02 
36 3 -24.57 
36 4 -24.05 
36 5 -23.48 
36 6 -22.89 
36 7 -22.27 
36 8 -21.64 
36 9 -20.99 
36 10 -20.31 
36 11 -19.66 
36 12 -18.95 
36 13 -18.26 
36 14 -17.56 
36 15 -16.82 
36 16 -16.14 
36 17 -15.36 
36 18 -14.68 
36 19 -13.90 
36 20 -13.16 
36 21 -12.44 
36 22 -11.60 
36 23 -10.98 
36 24 -10.04 
36 25 -9.41 
36 26 -8.57 
36 27 -7.71 
36 28 -7.11 
36 29 -6.12 
36 30 -5.56 
36 31 -4.49 
36 32 -3.82 
36 33 -2.86 
36 34 -2.46 
36 35 -1.99 
36 36 0.00 
36 37 -2.00 
36 38 -2.47 
36 39 -2.87 
36 40 -3.83 
36 41 -4.51 
36 42 -5.61 
36 43 -6.21 
36 44 -7.25 
36 45 -7.86 
36 46 -8.82 
36 47 -9.64 
36 48 -10.38 
36 49 -11.40 

37 0 -26.49 
37 1 -26.18 
37 2 -25.84 
37 3 -25.38 
37 4 -24.86 
37 5 -24.30 
37 6 -23.70 
37 7 -23.09 
37 8 -22.45 
37 9 -21.80 
37 10 -21.14 
37 11 -20.45 
37 12 -19.78 
37 13 -19.07 
37 14 -18.37 
37 15 -17.66 
37 16 -16.91 
37 17 -16.23 
37 18 -15.44 
37 19 -14.75 
37 20 -13.96 
37 21 -13.22 
37 22 -12.49 
37 23 -11.65 
37 24 -11.03 
37 25 -10.09 
37 26 -9.44 
37 27 -8.61 
37 28 -7.74 
37 29 -7.14 
37 30 -6.14 
37 31 -5.58 
37 32 -4.50 
37 33 -3.83 
37 34 -2.87 
37 35 -2.47 
37 36 -2.00 
37 37 0.00 
37 38 -2.01 
37 39 -2.48 
37 40 -2.88 
37 41 -3.85 
37 42 -4.53 
37 43 -5.63 
37 44 -6.23 
37 45 -7.28 
37 46 -7.88 
37 47 -8.85 
37 48 -9.67 
37 49 -10.41 

38 0 -27.31 
38 1 -27.00 
38 2 -26.65 
38 3 -26.20 
38 4 -25.68 
38 5 -25.11 
38 6 -24.52 
38 7 -23.90 
38 8 -23.27 
38 9 -22.62 
38 10 -21.95 
38 11 -21.28 
38 12 -20.58 
38 13 -19.90 
38 14 -19.18 
38 15 -18.47 
38 16 -17.76 
38 17 -17.00 
38 18 -16.31 
38 19 -15.52 
38 20 -14.82 
38 21 -14.03 
38 22 -13.28 
38 23 -12.55 
38 24 -11.70 
38 25 -11.08 
38 26 -10.13 
38 27 -9.48 
38 28 -8.64 
38 29 -7.77 
38 30 -7.17 
38 31 -6.16 
38 32 -5.60 
38 33 -4.52 
38 34 -3.84 
38 35 -2.89 
38 36 -2.49 
38 37 -2.01 
38 38 0.00 
38 39 -2.02 
38 40 -2.50 
38 41 -2.90 
38 42 -3.86 
38 43 -4.54 
38 44 -5.64 
38 45 -6.25 
38 46 -7.30 
38 47 -7.90 
38 48 -8.87 
38 49 -9.69 

39 0 -28.13 
39 1 -27.82 
39 2 -27.47 
39 3 -27.02 
39 4 -26.50 
39 5 -25.93 
39 6 -25.34 
39 7 -24.73 
39 8 -24.08 
39 9 -23.44 
39 10 -22.77 
39 11 -22.09 
39 12 -21.42 
39 13 -20.70 
39 14 -20.01 
39 15 -19.28 
39 16 -18.57 
39 17 -17.85 
39 18 -17.08 
39 19 -16.39 
39 20 -15.59 
39 21 -14.88 
39 22 -14.09 
39 23 -13.33 
39 24 -12.61 
39 25 -11.74 
39 26 -11.12 
39 27 -10.17 
39 28 -9.51 
39 29 -8.68 
39 30 -7.79 
39 31 -7.20 
39 32 -6.19 
39 33 -5.61 
39 34 -4.53 
39 35 -3.86 
39 36 -2.90 
39 37 -2.50 
39 38 -2.02 
39 39 0.00 
39 40 -2.03 
39 41 -2.51 
39 42 -2.91 
39 43 -3.87 
39 44 -4.55 
39 45 -5.66 
39 46 -6.27 
39 47 -7.32 
39 48 -7.92 
39 49 -8.90 

40 0 -28.95 
40 1 -28.64 
40 2 -28.29 
40 3 -27.84 
40 4 -27.32 
40 5 -26.75 
40 6 -26.16 
40 7 -25.54 
40 8 -24.91 
40 9 -24.26 
40 10 -23.60 
40 11 -22.92 
40 12 -22.23 
40 13 -21.54 
40 14 -20.81 
40 15 -20.12 
40 16 -19.38 
40 17 -18.66 
40 18 -17.94 
40 19 -17.16 
40 20 -16.46 
40 21 -15.66 
40 22 -14.94 
40 23 -14.15 
40 24 -13.38 
40 25 -12.66 
40 26 -11.78 
40 27 -11.17 
40 28 -10.20 
40 29 -9.54 
40 30 -8.71 
40 31 -7.82 
40 32 -7.22 
40 33 -6.21 
40 34 -5.63 
40 35 -4.54 
40 36 -3.87 
40 37 -2.91 
40 38 -2.51 
40 39 -2.03 
40 40 0.00 
40 41 -2.04 
40 42 -2.52 
40 43 -2.92 
40 44 -3.88 
40 45 -4.56 
40 46 -5.67 
40 47 -6.29 
40 48 -7.34 
40 49 -7.95 

41 0 -29.77 
41 1 -29.46 
41 2 -29.12 
41 3 -28.66 
41 4 -28.14 
41 5 -27.58 
41 6 -26.99 
41 7 -26.37 
41 8 -25.73 
41 9 -25.09 
41 10 -24.41 
41 11 -23.74 
41 12 -23.05 
41 13 -22.35 
41 14 -21.66 
41 15 -20.92 
41 16 -20.22 
41 17 -19.48 
41 18 -18.74 
41 19 -18.02 
41 20 -17.24 
41 21 -16.53 
41 22 -15.72 
41 23 -15.00 
41 24 -14.21 
41 25 -13.43 
41 26 -12.71 
41 27 -11.83 
41 28 -11.21 
41 29 -10.24 
41 30 -9.57 
41 31 -8.74 
41 32 -7.84 
41 33 -7.25 
41 34 -6.23 
41 35 -5.65 
41 36 -4.56 
41 37 -3.88 
41 38 -2.92 
41 39 -2.52 
41 40 -2.05 
41 41 0.00 
41 42 -2.05 
41 43 -2.53 
41 44 -2.93 
41 45 -3.89 
41 46 -4.58 
41 47 -5.69 
41 48 -6.31 
41 49 -7.37 

42 0 -30.60 
42 1 -30.29 
42 2 -29.94 
42 3 -29.49 
42 4 -28.97 
42 5 -28.41 
42 6 -27.81 
42 7 -27.19 
42 8 -26.56 
42 9 -25.91 
42 10 -25.25 
42 11 -24.56 
42 12 -23.88 
42 13 -23.18 
42 14 -22.47 
42 15 -21.77 
42 16 -21.03 
42 17 -20.32 
42 18 -19.57 
42 19 -18.83 
42 20 -18.10 
42 21 -17.31 
42 22 -16.60 
42 23 -15.79 
42 24 -15.06 
42 25 -14.26 
42 26 -13.48 
42 27 -12.76 
42 28 -11.87 
42 29 -11.25 
42 30 -10.28 
42 31 -9.60 
42 32 -8.78 
42 33 -7.87 
42 34 -7.27 
42 35 -6.25 
42 36 -5.66 
42 37 -4.57 
42 38 -3.89 
42 39 -2.93 
42 40 -2.53 
42 41 -2.06 
42 42 0.00 
42 43 -2.06 
42 44 -2.54 
42 45 -2.94 
42 46 -3.90 
42 47 -4.59 
42 48 -5.70 
42 49 -6.33 

43 0 -31.43 
43 1 -31.12 
43 2 -30.77 
43 3 -30.32 
43 4 -29.80 
43 5 -29.23 
43 6 -28.64 
43 7 -28.02 
43 8 -27.39 
43 9 -26.74 
43 10 -26.07 
43 11 -25.40 
43 12 -24.70 
43 13 -24.01 
43 14 -23.31 
43 15 -22.58 
43 16 -21.88 
43 17 -21.13 
43 18 -20.41 
43 19 -19.66 
43 20 -18.91 
43 21 -18.18 
43 22 -17.38 
43 23 -16.67 
43 24 -15.85 
43 25 -15.12 
43 26 -14.32 
43 27 -13.53 
43 28 -12.81 
43 29 -11.91 
43 30 -11.29 
43 31 -10.31 
43 32 -9.63 
43 33 -8.81 
43 34 -7.89 
43 35 -7.29 
43 36 -6.27 
43 37 -5.68 
43 38 -4.58 
43 39 -3.90 
43 40 -2.94 
43 41 -2.54 
43 42 -2.07 
43 43 0.00 
43 44 -2.07 
43 45 -2.55 
43 46 -2.95 
43 47 -3.91 
43 48 -4.60 
43 49 -5.72 

44 0 -32.26 
44 1 -31.95 
44 2 -31.60 
44 3 -31.15 
44 4 -30.63 
44 5 -30.06 
44 6 -29.47 
44 7 -28.86 
44 8 -28.22 
44 9 -27.57 
44 10 -26.91 
44 11 -26.22 
44 12 -25.54 
44 13 -24.84 
44 14 -24.13 
44 15 -23.42 
44 16 -22.69 
44 17 -21.98 
44 18 -21.22 
44 19 -20.50 
44 20 -19.74 
44 21 -18.98 
44 22 -18.25 
44 23 -17.45 
44 24 -16.73 
44 25 -15.91 
44 26 -15.17 
44 27 -14.37 
44 28 -13.57 
44 29 -12.85 
44 30 -11.95 
44 31 -11.33 
44 32 -10.35 
44 33 -9.65 
44 34 -8.84 
44 35 -7.91 
44 36 -7.32 
44 37 -6.29 
44 38 -5.69 
44 39 -4.59 
44 40 -3.91 
44 41 -2.95 
44 42 -2.55 
44 43 -2.08 
44 44 0.00 
44 45 -2.08 
44 46 -2.56 
44 47 -2.96 
44 48 -3.92 
44 49 -4.61 

45 0 -33.09 
45 1 -32.78 
45 2 -32.43 
45 3 -31.98 
45 4 -31.46 
45 5 -30.90 
45 6 -30.30 
45 7 -29.69 
45 8 -29.05 
45 9 -28.40 
45 10 -27.73 
45 11 -27.06 
45 12 -26.37 
45 13 -25.68 
45 14 -24.96 
45 15 -24.25 
45 16 -23.53 
45 17 -22.79 
45 18 -22.08 
45 19 -21.31 
45 20 -20.59 
45 21 -19.82 
45 22 -19.06 
45 23 -18.32 
45 24 -17.51 
45 25 -16.79 
45 26 -15.96 
45 27 -15.22 
45 28 -14.42 
45 29 -13.62 
45 30 -12.90 
45 31 -11.98 
45 32 -11.36 
45 33 -10.38 
45 34 -9.68 
45 35 -8.87 
45 36 -7.93 
45 37 -7.34 
45 38 -6.31 
45 39 -5.71 
45 40 -4.60 
45 41 -3.92 
45 42 -2.96 
45 43 -2.56 
45 44 -2.09 
45 45 0.00 
45 46 -2.09 
45 47 -2.57 
45 48 -2.97 
45 49 -3.93 

46 0 -33.92 
46 1 -33.61 
46 2 -33.27 
46 3 -32.81 
46 4 -32.29 
46 5 -31.73 
46 6 -31.14 
46 7 -30.52 
46 8 -29.89 
46 9 -29.24 
46 10 -28.57 
46 11 -27.89 
46 12 -27.21 
46 13 -26.50 
46 14 -25.81 
46 15 -25.08 
46 16 -24.36 
46 17 -23.64 
46 18 -22.89 
46 19 -22.17 
46 20 -21.40 
46 21 -20.67 
46 22 -19.90 
46 23 -19.13 
46 24 -18.39 
46 25 -17.57 
46 26 -16.85 
46 27 -16.02 
46 28 -15.27 
46 29 -14.47 
46 30 -13.66 
46 31 -12.94 
46 32 -12.02 
46 33 -11.40 
46 34 -10.41 
46 35 -9.71 
46 36 -8.89 
46 37 -7.95 
46 38 -7.36 
46 39 -6.33 
46 40 -5.72 
46 41 -4.61 
46 42 -3.93 
46 43 -2.97 
46 44 -2.57 
46 45 -2.10 
46 46 0.00 
46 47 -2.10 
46 48 -2.58 
46 49 -2.98 

47 0 -34.76 
47 1 -34.45 
47 2 -34.11 
47 3 -33.65 
47 4 -33.13 
47 5 -32.57 
47 6 -31.97 
47 7 -31.36 
47 8 -30.72 
47 9 -30.07 
47 10 -29.41 
47 11 -28.73 
47 12 -28.04 
47 13 -27.35 
47 14 -26.63 
47 15 -25.93 
47 16 -25.20 
47 17 -24.47 
47 18 -23.74 
47 19 -22.99 
47 20 -22.26 
47 21 -21.48 
47 22 -20.75 
47 23 -19.97 
47 24 -19.20 
47 25 -18.46 
47 26 -17.63 
47 27 -16.91 
47 28 -16.07 
47 29 -15.32 
47 30 -14.52 
47 31 -13.70 
47 32 -12.98 
47 33 -12.05 
47 34 -11.43 
47 35 -10.44 
47 36 -9.73 
47 37 -8.92 
47 38 -7.97 
47 39 -7.38 
47 40 -6.34 
47 41 -5.73 
47 42 -4.62 
47 43 -3.94 
47 44 -2.98 
47 45 -2.58 
47 46 -2.10 
47 47 0.00 
47 48 -2.11 
47 49 -2.59 

48 0 -35.60 
48 1 -35.29 
48 2 -34.94 
48 3 -34.49 
48 4 -33.97 
48 5 -33.41 
48 6 -32.81 
48 7 -32.20 
48 8 -31.56 
48 9 -30.91 
48 10 -30.24 
48 11 -29.57 
48 12 -28.88 
48 13 -28.18 
48 14 -27.48 
48 15 -26.76 
48 16 -26.04 
48 17 -25.31 
48 18 -24.57 
48 19 -23.84 
48 20 -23.08 
48 21 -22.35 
48 22 -21.56 
48 23 -20.82 
48 24 -20.05 
48 25 -19.26 
48 26 -18.52 
48 27 -17.69 
48 28 -16.97 
48 29 -16.12 
48 30 -15.37 
48 31 -14.56 
48 32 -13.74 
48 33 -13.02 
48 34 -12.09 
48 35 -11.46 
48 36 -10.47 
48 37 -9.75 
48 38 -8.95 
48 39 -7.99 
48 40 -7.40 
48 41 -6.36 
48 42 -5.75 
48 43 -4.63 
48 44 -3.95 
48 45 -2.99 
48 46 -2.59 
48 47 -2.11 
48 48 0.00 
48 49 -2.12 

49 0 -36.44 
49 1 -36.13 
49 2 -35.79 
49 3 -35.33 
49 4 -34.81 
49 5 -34.25 
49 6 -33.65 
49 7 -33.04 
49 8 -32.40 
49 9 -31.75 
49 10 -31.09 
49 11 -30.41 
49 12 -29.72 
49 13 -29.03 
49 14 -28.32 
49 15 -27.61 
49 16 -26.88 
49 17 -26.16 
49 18 -25.42 
49 19 -24.67 
49 20 -23.93 
49 21 -23.16 
49 22 -22.43 
49 23 -21.64 
49 24 -20.89 
49 25 -20.12 
49 26 -19.33 
49 27 -18.58 
49 28 -17.75 
49 29 -17.02 
49 30 -16.17 
49 31 -15.42 
49 32 -14.61 
49 33 -13.78 
49 34 -13.06 
49 35 -12.12 
49 36 -11.50 
49 37 -10.50 
49 38 -9.78 
49 39 -8.97 
49 40 -8.01 
49 41 -7.42 
49 42 -6.38 
49 43 -5.76 
49 44 -4.64 
49 45 -3.96 
49 46 -3.00 
49 47 -2.60 
49 48 -2.12 
49 49 0.00 


==> figs/contour_ITVOLT_m=50tend=4.dat <==
0 0 0.73 
0 1 0.66 
0 2 0.08 
0 3 -Inf 
0 4 -Inf 
0 5 -Inf 
0 6 -Inf 
0 7 -Inf 
0 8 -Inf 
0 9 -Inf 
0 10 -Inf 
0 11 -Inf 
0 12 -Inf 
0 13 -Inf 
0 14 -Inf 
0 15 -Inf 
0 16 -Inf 
0 17 -Inf 
0 18 -Inf 
0 19 -Inf 
0 20 -Inf 
0 21 -Inf 
0 22 -Inf 
0 23 -Inf 
0 24 -Inf 
0 25 -Inf 
0 26 -Inf 
0 27 -Inf 
0 28 -Inf 
0 29 -Inf 
0 30 -Inf 
0 31 -Inf 
0 32 -Inf 
0 33 -Inf 
0 34 -Inf 
0 35 -Inf 
0 36 -Inf 
0 37 -Inf 
0 38 -Inf 
0 39 -Inf 
0 40 -Inf 
0 41 -Inf 
0 42 -Inf 
0 43 -Inf 
0 44 -Inf 
0 45 -Inf 
0 46 -Inf 
0 47 -Inf 
0 48 -Inf 
0 49 -Inf 

1 0 0.36 
1 1 -0.10 
1 2 0.01 
1 3 -0.28 
1 4 -Inf 
1 5 -Inf 
1 6 -Inf 
1 7 -Inf 
1 8 -Inf 
1 9 -Inf 
1 10 -Inf 
1 11 -Inf 
1 12 -Inf 
1 13 -Inf 
1 14 -Inf 
1 15 -Inf 
1 16 -Inf 
1 17 -Inf 
1 18 -Inf 
1 19 -Inf 
1 20 -Inf 
1 21 -Inf 
1 22 -Inf 
1 23 -Inf 
1 24 -Inf 
1 25 -Inf 
1 26 -Inf 
1 27 -Inf 
1 28 -Inf 
1 29 -Inf 
1 30 -Inf 
1 31 -Inf 
1 32 -Inf 
1 33 -Inf 
1 34 -Inf 
1 35 -Inf 
1 36 -Inf 
1 37 -Inf 
1 38 -Inf 
1 39 -Inf 
1 40 -Inf 
1 41 -Inf 
1 42 -Inf 
1 43 -Inf 
1 44 -Inf 
1 45 -Inf 
1 46 -Inf 
1 47 -Inf 
1 48 -Inf 
1 49 -Inf 

2 0 -0.22 
2 1 0.01 
2 2 -0.72 
2 3 -0.17 
2 4 -0.47 
2 5 -Inf 
2 6 -Inf 
2 7 -Inf 
2 8 -Inf 
2 9 -Inf 
2 10 -Inf 
2 11 -Inf 
2 12 -Inf 
2 13 -Inf 
2 14 -Inf 
2 15 -Inf 
2 16 -Inf 
2 17 -Inf 
2 18 -Inf 
2 19 -Inf 
2 20 -Inf 
2 21 -Inf 
2 22 -Inf 
2 23 -Inf 
2 24 -Inf 
2 25 -Inf 
2 26 -Inf 
2 27 -Inf 
2 28 -Inf 
2 29 -Inf 
2 30 -Inf 
2 31 -Inf 
2 32 -Inf 
2 33 -Inf 
2 34 -Inf 
2 35 -Inf 
2 36 -Inf 
2 37 -Inf 
2 38 -Inf 
2 39 -Inf 
2 40 -Inf 
2 41 -Inf 
2 42 -Inf 
2 43 -Inf 
2 44 -Inf 
2 45 -Inf 
2 46 -Inf 
2 47 -Inf 
2 48 -Inf 
2 49 -Inf 

3 0 -Inf 
3 1 -0.46 
3 2 -0.17 
3 3 -1.05 
3 4 -0.30 
3 5 -0.60 
3 6 -Inf 
3 7 -Inf 
3 8 -Inf 
3 9 -Inf 
3 10 -Inf 
3 11 -Inf 
3 12 -Inf 
3 13 -Inf 
3 14 -Inf 
3 15 -Inf 
3 16 -Inf 
3 17 -Inf 
3 18 -Inf 
3 19 -Inf 
3 20 -Inf 
3 21 -Inf 
3 22 -Inf 
3 23 -Inf 
3 24 -Inf 
3 25 -Inf 
3 26 -Inf 
3 27 -Inf 
3 28 -Inf 
3 29 -Inf 
3 30 -Inf 
3 31 -Inf 
3 32 -Inf 
3 33 -Inf 
3 34 -Inf 
3 35 -Inf 
3 36 -Inf 
3 37 -Inf 
3 38 -Inf 
3 39 -Inf 
3 40 -Inf 
3 41 -Inf 
3 42 -Inf 
3 43 -Inf 
3 44 -Inf 
3 45 -Inf 
3 46 -Inf 
3 47 -Inf 
3 48 -Inf 
3 49 -Inf 

4 0 -Inf 
4 1 -Inf 
4 2 -0.59 
4 3 -0.30 
4 4 -1.28 
4 5 -0.40 
4 6 -0.70 
4 7 -Inf 
4 8 -Inf 
4 9 -Inf 
4 10 -Inf 
4 11 -Inf 
4 12 -Inf 
4 13 -Inf 
4 14 -Inf 
4 15 -Inf 
4 16 -Inf 
4 17 -Inf 
4 18 -Inf 
4 19 -Inf 
4 20 -Inf 
4 21 -Inf 
4 22 -Inf 
4 23 -Inf 
4 24 -Inf 
4 25 -Inf 
4 26 -Inf 
4 27 -Inf 
4 28 -Inf 
4 29 -Inf 
4 30 -Inf 
4 31 -Inf 
4 32 -Inf 
4 33 -Inf 
4 34 -Inf 
4 35 -Inf 
4 36 -Inf 
4 37 -Inf 
4 38 -Inf 
4 39 -Inf 
4 40 -Inf 
4 41 -Inf 
4 42 -Inf 
4 43 -Inf 
4 44 -Inf 
4 45 -Inf 
4 46 -Inf 
4 47 -Inf 
4 48 -Inf 
4 49 -Inf 

5 0 -Inf 
5 1 -Inf 
5 2 -Inf 
5 3 -0.69 
5 4 -0.40 
5 5 -1.47 
5 6 -0.48 
5 7 -0.78 
5 8 -Inf 
5 9 -Inf 
5 10 -Inf 
5 11 -Inf 
5 12 -Inf 
5 13 -Inf 
5 14 -Inf 
5 15 -Inf 
5 16 -Inf 
5 17 -Inf 
5 18 -Inf 
5 19 -Inf 
5 20 -Inf 
5 21 -Inf 
5 22 -Inf 
5 23 -Inf 
5 24 -Inf 
5 25 -Inf 
5 26 -Inf 
5 27 -Inf 
5 28 -Inf 
5 29 -Inf 
5 30 -Inf 
5 31 -Inf 
5 32 -Inf 
5 33 -Inf 
5 34 -Inf 
5 35 -Inf 
5 36 -Inf 
5 37 -Inf 
5 38 -Inf 
5 39 -Inf 
5 40 -Inf 
5 41 -Inf 
5 42 -Inf 
5 43 -Inf 
5 44 -Inf 
5 45 -Inf 
5 46 -Inf 
5 47 -Inf 
5 48 -Inf 
5 49 -Inf 

6 0 -Inf 
6 1 -Inf 
6 2 -Inf 
6 3 -Inf 
6 4 -0.77 
6 5 -0.48 
6 6 -1.62 
6 7 -0.54 
6 8 -0.84 
6 9 -Inf 
6 10 -Inf 
6 11 -Inf 
6 12 -Inf 
6 13 -Inf 
6 14 -Inf 
6 15 -Inf 
6 16 -Inf 
6 17 -Inf 
6 18 -Inf 
6 19 -Inf 
6 20 -Inf 
6 21 -Inf 
6 22 -Inf 
6 23 -Inf 
6 24 -Inf 
6 25 -Inf 
6 26 -Inf 
6 27 -Inf 
6 28 -Inf 
6 29 -Inf 
6 30 -Inf 
6 31 -Inf 
6 32 -Inf 
6 33 -Inf 
6 34 -Inf 
6 35 -Inf 
6 36 -Inf 
6 37 -Inf 
6 38 -Inf 
6 39 -Inf 
6 40 -Inf 
6 41 -Inf 
6 42 -Inf 
6 43 -Inf 
6 44 -Inf 
6 45 -Inf 
6 46 -Inf 
6 47 -Inf 
6 48 -Inf 
6 49 -Inf 

7 0 -Inf 
7 1 -Inf 
7 2 -Inf 
7 3 -Inf 
7 4 -Inf 
7 5 -0.84 
7 6 -0.54 
7 7 -1.74 
7 8 -0.60 
7 9 -0.90 
7 10 -Inf 
7 11 -Inf 
7 12 -Inf 
7 13 -Inf 
7 14 -Inf 
7 15 -Inf 
7 16 -Inf 
7 17 -Inf 
7 18 -Inf 
7 19 -Inf 
7 20 -Inf 
7 21 -Inf 
7 22 -Inf 
7 23 -Inf 
7 24 -Inf 
7 25 -Inf 
7 26 -Inf 
7 27 -Inf 
7 28 -Inf 
7 29 -Inf 
7 30 -Inf 
7 31 -Inf 
7 32 -Inf 
7 33 -Inf 
7 34 -Inf 
7 35 -Inf 
7 36 -Inf 
7 37 -Inf 
7 38 -Inf 
7 39 -Inf 
7 40 -Inf 
7 41 -Inf 
7 42 -Inf 
7 43 -Inf 
7 44 -Inf 
7 45 -Inf 
7 46 -Inf 
7 47 -Inf 
7 48 -Inf 
7 49 -Inf 

8 0 -Inf 
8 1 -Inf 
8 2 -Inf 
8 3 -Inf 
8 4 -Inf 
8 5 -Inf 
8 6 -0.90 
8 7 -0.60 
8 8 -1.85 
8 9 -0.65 
8 10 -0.95 
8 11 -Inf 
8 12 -Inf 
8 13 -Inf 
8 14 -Inf 
8 15 -Inf 
8 16 -Inf 
8 17 -Inf 
8 18 -Inf 
8 19 -Inf 
8 20 -Inf 
8 21 -Inf 
8 22 -Inf 
8 23 -Inf 
8 24 -Inf 
8 25 -Inf 
8 26 -Inf 
8 27 -Inf 
8 28 -Inf 
8 29 -Inf 
8 30 -Inf 
8 31 -Inf 
8 32 -Inf 
8 33 -Inf 
8 34 -Inf 
8 35 -Inf 
8 36 -Inf 
8 37 -Inf 
8 38 -Inf 
8 39 -Inf 
8 40 -Inf 
8 41 -Inf 
8 42 -Inf 
8 43 -Inf 
8 44 -Inf 
8 45 -Inf 
8 46 -Inf 
8 47 -Inf 
8 48 -Inf 
8 49 -Inf 

9 0 -Inf 
9 1 -Inf 
9 2 -Inf 
9 3 -Inf 
9 4 -Inf 
9 5 -Inf 
9 6 -Inf 
9 7 -0.95 
9 8 -0.65 
9 9 -1.95 
9 10 -0.70 
9 11 -1.00 
9 12 -Inf 
9 13 -Inf 
9 14 -Inf 
9 15 -Inf 
9 16 -Inf 
9 17 -Inf 
9 18 -Inf 
9 19 -Inf 
9 20 -Inf 
9 21 -Inf 
9 22 -Inf 
9 23 -Inf 
9 24 -Inf 
9 25 -Inf 
9 26 -Inf 
9 27 -Inf 
9 28 -Inf 
9 29 -Inf 
9 30 -Inf 
9 31 -Inf 
9 32 -Inf 
9 33 -Inf 
9 34 -Inf 
9 35 -Inf 
9 36 -Inf 
9 37 -Inf 
9 38 -Inf 
9 39 -Inf 
9 40 -Inf 
9 41 -Inf 
9 42 -Inf 
9 43 -Inf 
9 44 -Inf 
9 45 -Inf 
9 46 -Inf 
9 47 -Inf 
9 48 -Inf 
9 49 -Inf 

10 0 -Inf 
10 1 -Inf 
10 2 -Inf 
10 3 -Inf 
10 4 -Inf 
10 5 -Inf 
10 6 -Inf 
10 7 -Inf 
10 8 -1.00 
10 9 -0.70 
10 10 -2.04 
10 11 -0.74 
10 12 -1.04 
10 13 -Inf 
10 14 -Inf 
10 15 -Inf 
10 16 -Inf 
10 17 -Inf 
10 18 -Inf 
10 19 -Inf 
10 20 -Inf 
10 21 -Inf 
10 22 -Inf 
10 23 -Inf 
10 24 -Inf 
10 25 -Inf 
10 26 -Inf 
10 27 -Inf 
10 28 -Inf 
10 29 -Inf 
10 30 -Inf 
10 31 -Inf 
10 32 -Inf 
10 33 -Inf 
10 34 -Inf 
10 35 -Inf 
10 36 -Inf 
10 37 -Inf 
10 38 -Inf 
10 39 -Inf 
10 40 -Inf 
10 41 -Inf 
10 42 -Inf 
10 43 -Inf 
10 44 -Inf 
10 45 -Inf 
10 46 -Inf 
10 47 -Inf 
10 48 -Inf 
10 49 -Inf 

11 0 -Inf 
11 1 -Inf 
11 2 -Inf 
11 3 -Inf 
11 4 -Inf 
11 5 -Inf 
11 6 -Inf 
11 7 -Inf 
11 8 -Inf 
11 9 -1.04 
11 10 -0.74 
11 11 -2.12 
11 12 -0.78 
11 13 -1.08 
11 14 -Inf 
11 15 -Inf 
11 16 -Inf 
11 17 -Inf 
11 18 -Inf 
11 19 -Inf 
11 20 -Inf 
11 21 -Inf 
11 22 -Inf 
11 23 -Inf 
11 24 -Inf 
11 25 -Inf 
11 26 -Inf 
11 27 -Inf 
11 28 -Inf 
11 29 -Inf 
11 30 -Inf 
11 31 -Inf 
11 32 -Inf 
11 33 -Inf 
11 34 -Inf 
11 35 -Inf 
11 36 -Inf 
11 37 -Inf 
11 38 -Inf 
11 39 -Inf 
11 40 -Inf 
11 41 -Inf 
11 42 -Inf 
11 43 -Inf 
11 44 -Inf 
11 45 -Inf 
11 46 -Inf 
11 47 -Inf 
11 48 -Inf 
11 49 -Inf 

12 0 -Inf 
12 1 -Inf 
12 2 -Inf 
12 3 -Inf 
12 4 -Inf 
12 5 -Inf 
12 6 -Inf 
12 7 -Inf 
12 8 -Inf 
12 9 -Inf 
12 10 -1.08 
12 11 -0.78 
12 12 -2.19 
12 13 -0.81 
12 14 -1.11 
12 15 -Inf 
12 16 -Inf 
12 17 -Inf 
12 18 -Inf 
12 19 -Inf 
12 20 -Inf 
12 21 -Inf 
12 22 -Inf 
12 23 -Inf 
12 24 -Inf 
12 25 -Inf 
12 26 -Inf 
12 27 -Inf 
12 28 -Inf 
12 29 -Inf 
12 30 -Inf 
12 31 -Inf 
12 32 -Inf 
12 33 -Inf 
12 34 -Inf 
12 35 -Inf 
12 36 -Inf 
12 37 -Inf 
12 38 -Inf 
12 39 -Inf 
12 40 -Inf 
12 41 -Inf 
12 42 -Inf 
12 43 -Inf 
12 44 -Inf 
12 45 -Inf 
12 46 -Inf 
12 47 -Inf 
12 48 -Inf 
12 49 -Inf 

13 0 -Inf 
13 1 -Inf 
13 2 -Inf 
13 3 -Inf 
13 4 -Inf 
13 5 -Inf 
13 6 -Inf 
13 7 -Inf 
13 8 -Inf 
13 9 -Inf 
13 10 -Inf 
13 11 -1.11 
13 12 -0.81 
13 13 -2.26 
13 14 -0.84 
13 15 -1.15 
13 16 -Inf 
13 17 -Inf 
13 18 -Inf 
13 19 -Inf 
13 20 -Inf 
13 21 -Inf 
13 22 -Inf 
13 23 -Inf 
13 24 -Inf 
13 25 -Inf 
13 26 -Inf 
13 27 -Inf 
13 28 -Inf 
13 29 -Inf 
13 30 -Inf 
13 31 -Inf 
13 32 -Inf 
13 33 -Inf 
13 34 -Inf 
13 35 -Inf 
13 36 -Inf 
13 37 -Inf 
13 38 -Inf 
13 39 -Inf 
13 40 -Inf 
13 41 -Inf 
13 42 -Inf 
13 43 -Inf 
13 44 -Inf 
13 45 -Inf 
13 46 -Inf 
13 47 -Inf 
13 48 -Inf 
13 49 -Inf 

14 0 -Inf 
14 1 -Inf 
14 2 -Inf 
14 3 -Inf 
14 4 -Inf 
14 5 -Inf 
14 6 -Inf 
14 7 -Inf 
14 8 -Inf 
14 9 -Inf 
14 10 -Inf 
14 11 -Inf 
14 12 -1.15 
14 13 -0.84 
14 14 -2.32 
14 15 -0.87 
14 16 -1.18 
14 17 -Inf 
14 18 -Inf 
14 19 -Inf 
14 20 -Inf 
14 21 -Inf 
14 22 -Inf 
14 23 -Inf 
14 24 -Inf 
14 25 -Inf 
14 26 -Inf 
14 27 -Inf 
14 28 -Inf 
14 29 -Inf 
14 30 -Inf 
14 31 -Inf 
14 32 -Inf 
14 33 -Inf 
14 34 -Inf 
14 35 -Inf 
14 36 -Inf 
14 37 -Inf 
14 38 -Inf 
14 39 -Inf 
14 40 -Inf 
14 41 -Inf 
14 42 -Inf 
14 43 -Inf 
14 44 -Inf 
14 45 -Inf 
14 46 -Inf 
14 47 -Inf 
14 48 -Inf 
14 49 -Inf 

15 0 -Inf 
15 1 -Inf 
15 2 -Inf 
15 3 -Inf 
15 4 -Inf 
15 5 -Inf 
15 6 -Inf 
15 7 -Inf 
15 8 -Inf 
15 9 -Inf 
15 10 -Inf 
15 11 -Inf 
15 12 -Inf 
15 13 -1.18 
15 14 -0.87 
15 15 -2.38 
15 16 -0.90 
15 17 -1.20 
15 18 -Inf 
15 19 -Inf 
15 20 -Inf 
15 21 -Inf 
15 22 -Inf 
15 23 -Inf 
15 24 -Inf 
15 25 -Inf 
15 26 -Inf 
15 27 -Inf 
15 28 -Inf 
15 29 -Inf 
15 30 -Inf 
15 31 -Inf 
15 32 -Inf 
15 33 -Inf 
15 34 -Inf 
15 35 -Inf 
15 36 -Inf 
15 37 -Inf 
15 38 -Inf 
15 39 -Inf 
15 40 -Inf 
15 41 -Inf 
15 42 -Inf 
15 43 -Inf 
15 44 -Inf 
15 45 -Inf 
15 46 -Inf 
15 47 -Inf 
15 48 -Inf 
15 49 -Inf 

16 0 -Inf 
16 1 -Inf 
16 2 -Inf 
16 3 -Inf 
16 4 -Inf 
16 5 -Inf 
16 6 -Inf 
16 7 -Inf 
16 8 -Inf 
16 9 -Inf 
16 10 -Inf 
16 11 -Inf 
16 12 -Inf 
16 13 -Inf 
16 14 -1.20 
16 15 -0.90 
16 16 -2.43 
16 17 -0.93 
16 18 -1.23 
16 19 -Inf 
16 20 -Inf 
16 21 -Inf 
16 22 -Inf 
16 23 -Inf 
16 24 -Inf 
16 25 -Inf 
16 26 -Inf 
16 27 -Inf 
16 28 -Inf 
16 29 -Inf 
16 30 -Inf 
16 31 -Inf 
16 32 -Inf 
16 33 -Inf 
16 34 -Inf 
16 35 -Inf 
16 36 -Inf 
16 37 -Inf 
16 38 -Inf 
16 39 -Inf 
16 40 -Inf 
16 41 -Inf 
16 42 -Inf 
16 43 -Inf 
16 44 -Inf 
16 45 -Inf 
16 46 -Inf 
16 47 -Inf 
16 48 -Inf 
16 49 -Inf 

17 0 -Inf 
17 1 -Inf 
17 2 -Inf 
17 3 -Inf 
17 4 -Inf 
17 5 -Inf 
17 6 -Inf 
17 7 -Inf 
17 8 -Inf 
17 9 -Inf 
17 10 -Inf 
17 11 -Inf 
17 12 -Inf 
17 13 -Inf 
17 14 -Inf 
17 15 -1.23 
17 16 -0.93 
17 17 -2.48 
17 18 -0.95 
17 19 -1.25 
17 20 -Inf 
17 21 -Inf 
17 22 -Inf 
17 23 -Inf 
17 24 -Inf 
17 25 -Inf 
17 26 -Inf 
17 27 -Inf 
17 28 -Inf 
17 29 -Inf 
17 30 -Inf 
17 31 -Inf 
17 32 -Inf 
17 33 -Inf 
17 34 -Inf 
17 35 -Inf 
17 36 -Inf 
17 37 -Inf 
17 38 -Inf 
17 39 -Inf 
17 40 -Inf 
17 41 -Inf 
17 42 -Inf 
17 43 -Inf 
17 44 -Inf 
17 45 -Inf 
17 46 -Inf 
17 47 -Inf 
17 48 -Inf 
17 49 -Inf 

18 0 -Inf 
18 1 -Inf 
18 2 -Inf 
18 3 -Inf 
18 4 -Inf 
18 5 -Inf 
18 6 -Inf 
18 7 -Inf 
18 8 -Inf 
18 9 -Inf 
18 10 -Inf 
18 11 -Inf 
18 12 -Inf 
18 13 -Inf 
18 14 -Inf 
18 15 -Inf 
18 16 -1.25 
18 17 -0.95 
18 18 -2.53 
18 19 -0.98 
18 20 -1.28 
18 21 -Inf 
18 22 -Inf 
18 23 -Inf 
18 24 -Inf 
18 25 -Inf 
18 26 -Inf 
18 27 -Inf 
18 28 -Inf 
18 29 -Inf 
18 30 -Inf 
18 31 -Inf 
18 32 -Inf 
18 33 -Inf 
18 34 -Inf 
18 35 -Inf 
18 36 -Inf 
18 37 -Inf 
18 38 -Inf 
18 39 -Inf 
18 40 -Inf 
18 41 -Inf 
18 42 -Inf 
18 43 -Inf 
18 44 -Inf 
18 45 -Inf 
18 46 -Inf 
18 47 -Inf 
18 48 -Inf 
18 49 -Inf 

19 0 -Inf 
19 1 -Inf 
19 2 -Inf 
19 3 -Inf 
19 4 -Inf 
19 5 -Inf 
19 6 -Inf 
19 7 -Inf 
19 8 -Inf 
19 9 -Inf 
19 10 -Inf 
19 11 -Inf 
19 12 -Inf 
19 13 -Inf 
19 14 -Inf 
19 15 -Inf 
19 16 -Inf 
19 17 -1.28 
19 18 -0.98 
19 19 -2.58 
19 20 -1.00 
19 21 -1.30 
19 22 -Inf 
19 23 -Inf 
19 24 -Inf 
19 25 -Inf 
19 26 -Inf 
19 27 -Inf 
19 28 -Inf 
19 29 -Inf 
19 30 -Inf 
19 31 -Inf 
19 32 -Inf 
19 33 -Inf 
19 34 -Inf 
19 35 -Inf 
19 36 -Inf 
19 37 -Inf 
19 38 -Inf 
19 39 -Inf 
19 40 -Inf 
19 41 -Inf 
19 42 -Inf 
19 43 -Inf 
19 44 -Inf 
19 45 -Inf 
19 46 -Inf 
19 47 -Inf 
19 48 -Inf 
19 49 -Inf 

20 0 -Inf 
20 1 -Inf 
20 2 -Inf 
20 3 -Inf 
20 4 -Inf 
20 5 -Inf 
20 6 -Inf 
20 7 -Inf 
20 8 -Inf 
20 9 -Inf 
20 10 -Inf 
20 11 -Inf 
20 12 -Inf 
20 13 -Inf 
20 14 -Inf 
20 15 -Inf 
20 16 -Inf 
20 17 -Inf 
20 18 -1.30 
20 19 -1.00 
20 20 -2.62 
20 21 -1.02 
20 22 -1.32 
20 23 -Inf 
20 24 -Inf 
20 25 -Inf 
20 26 -Inf 
20 27 -Inf 
20 28 -Inf 
20 29 -Inf 
20 30 -Inf 
20 31 -Inf 
20 32 -Inf 
20 33 -Inf 
20 34 -Inf 
20 35 -Inf 
20 36 -Inf 
20 37 -Inf 
20 38 -Inf 
20 39 -Inf 
20 40 -Inf 
20 41 -Inf 
20 42 -Inf 
20 43 -Inf 
20 44 -Inf 
20 45 -Inf 
20 46 -Inf 
20 47 -Inf 
20 48 -Inf 
20 49 -Inf 

21 0 -Inf 
21 1 -Inf 
21 2 -Inf 
21 3 -Inf 
21 4 -Inf 
21 5 -Inf 
21 6 -Inf 
21 7 -Inf 
21 8 -Inf 
21 9 -Inf 
21 10 -Inf 
21 11 -Inf 
21 12 -Inf 
21 13 -Inf 
21 14 -Inf 
21 15 -Inf 
21 16 -Inf 
21 17 -Inf 
21 18 -Inf 
21 19 -1.32 
21 20 -1.02 
21 21 -2.66 
21 22 -1.04 
21 23 -1.34 
21 24 -Inf 
21 25 -Inf 
21 26 -Inf 
21 27 -Inf 
21 28 -Inf 
21 29 -Inf 
21 30 -Inf 
21 31 -Inf 
21 32 -Inf 
21 33 -Inf 
21 34 -Inf 
21 35 -Inf 
21 36 -Inf 
21 37 -Inf 
21 38 -Inf 
21 39 -Inf 
21 40 -Inf 
21 41 -Inf 
21 42 -Inf 
21 43 -Inf 
21 44 -Inf 
21 45 -Inf 
21 46 -Inf 
21 47 -Inf 
21 48 -Inf 
21 49 -Inf 

22 0 -Inf 
22 1 -Inf 
22 2 -Inf 
22 3 -Inf 
22 4 -Inf 
22 5 -Inf 
22 6 -Inf 
22 7 -Inf 
22 8 -Inf 
22 9 -Inf 
22 10 -Inf 
22 11 -Inf 
22 12 -Inf 
22 13 -Inf 
22 14 -Inf 
22 15 -Inf 
22 16 -Inf 
22 17 -Inf 
22 18 -Inf 
22 19 -Inf 
22 20 -1.34 
22 21 -1.04 
22 22 -2.70 
22 23 -1.06 
22 24 -1.36 
22 25 -Inf 
22 26 -Inf 
22 27 -Inf 
22 28 -Inf 
22 29 -Inf 
22 30 -Inf 
22 31 -Inf 
22 32 -Inf 
22 33 -Inf 
22 34 -Inf 
22 35 -Inf 
22 36 -Inf 
22 37 -Inf 
22 38 -Inf 
22 39 -Inf 
22 40 -Inf 
22 41 -Inf 
22 42 -Inf 
22 43 -Inf 
22 44 -Inf 
22 45 -Inf 
22 46 -Inf 
22 47 -Inf 
22 48 -Inf 
22 49 -Inf 

23 0 -Inf 
23 1 -Inf 
23 2 -Inf 
23 3 -Inf 
23 4 -Inf 
23 5 -Inf 
23 6 -Inf 
23 7 -Inf 
23 8 -Inf 
23 9 -Inf 
23 10 -Inf 
23 11 -Inf 
23 12 -Inf 
23 13 -Inf 
23 14 -Inf 
23 15 -Inf 
23 16 -Inf 
23 17 -Inf 
23 18 -Inf 
23 19 -Inf 
23 20 -Inf 
23 21 -1.36 
23 22 -1.06 
23 23 -2.74 
23 24 -1.08 
23 25 -1.38 
23 26 -Inf 
23 27 -Inf 
23 28 -Inf 
23 29 -Inf 
23 30 -Inf 
23 31 -Inf 
23 32 -Inf 
23 33 -Inf 
23 34 -Inf 
23 35 -Inf 
23 36 -Inf 
23 37 -Inf 
23 38 -Inf 
23 39 -Inf 
23 40 -Inf 
23 41 -Inf 
23 42 -Inf 
23 43 -Inf 
23 44 -Inf 
23 45 -Inf 
23 46 -Inf 
23 47 -Inf 
23 48 -Inf 
23 49 -Inf 

24 0 -Inf 
24 1 -Inf 
24 2 -Inf 
24 3 -Inf 
24 4 -Inf 
24 5 -Inf 
24 6 -Inf 
24 7 -Inf 
24 8 -Inf 
24 9 -Inf 
24 10 -Inf 
24 11 -Inf 
24 12 -Inf 
24 13 -Inf 
24 14 -Inf 
24 15 -Inf 
24 16 -Inf 
24 17 -Inf 
24 18 -Inf 
24 19 -Inf 
24 20 -Inf 
24 21 -Inf 
24 22 -1.38 
24 23 -1.08 
24 24 -2.78 
24 25 -1.10 
24 26 -1.40 
24 27 -Inf 
24 28 -Inf 
24 29 -Inf 
24 30 -Inf 
24 31 -Inf 
24 32 -Inf 
24 33 -Inf 
24 34 -Inf 
24 35 -Inf 
24 36 -Inf 
24 37 -Inf 
24 38 -Inf 
24 39 -Inf 
24 40 -Inf 
24 41 -Inf 
24 42 -Inf 
24 43 -Inf 
24 44 -Inf 
24 45 -Inf 
24 46 -Inf 
24 47 -Inf 
24 48 -Inf 
24 49 -Inf 

25 0 -Inf 
25 1 -Inf 
25 2 -Inf 
25 3 -Inf 
25 4 -Inf 
25 5 -Inf 
25 6 -Inf 
25 7 -Inf 
25 8 -Inf 
25 9 -Inf 
25 10 -Inf 
25 11 -Inf 
25 12 -Inf 
25 13 -Inf 
25 14 -Inf 
25 15 -Inf 
25 16 -Inf 
25 17 -Inf 
25 18 -Inf 
25 19 -Inf 
25 20 -Inf 
25 21 -Inf 
25 22 -Inf 
25 23 -1.40 
25 24 -1.10 
25 25 -2.81 
25 26 -1.11 
25 27 -1.41 
25 28 -Inf 
25 29 -Inf 
25 30 -Inf 
25 31 -Inf 
25 32 -Inf 
25 33 -Inf 
25 34 -Inf 
25 35 -Inf 
25 36 -Inf 
25 37 -Inf 
25 38 -Inf 
25 39 -Inf 
25 40 -Inf 
25 41 -Inf 
25 42 -Inf 
25 43 -Inf 
25 44 -Inf 
25 45 -Inf 
25 46 -Inf 
25 47 -Inf 
25 48 -Inf 
25 49 -Inf 

26 0 -Inf 
26 1 -Inf 
26 2 -Inf 
26 3 -Inf 
26 4 -Inf 
26 5 -Inf 
26 6 -Inf 
26 7 -Inf 
26 8 -Inf 
26 9 -Inf 
26 10 -Inf 
26 11 -Inf 
26 12 -Inf 
26 13 -Inf 
26 14 -Inf 
26 15 -Inf 
26 16 -Inf 
26 17 -Inf 
26 18 -Inf 
26 19 -Inf 
26 20 -Inf 
26 21 -Inf 
26 22 -Inf 
26 23 -Inf 
26 24 -1.41 
26 25 -1.11 
26 26 -2.85 
26 27 -1.13 
26 28 -1.43 
26 29 -Inf 
26 30 -Inf 
26 31 -Inf 
26 32 -Inf 
26 33 -Inf 
26 34 -Inf 
26 35 -Inf 
26 36 -Inf 
26 37 -Inf 
26 38 -Inf 
26 39 -Inf 
26 40 -Inf 
26 41 -Inf 
26 42 -Inf 
26 43 -Inf 
26 44 -Inf 
26 45 -Inf 
26 46 -Inf 
26 47 -Inf 
26 48 -Inf 
26 49 -Inf 

27 0 -Inf 
27 1 -Inf 
27 2 -Inf 
27 3 -Inf 
27 4 -Inf 
27 5 -Inf 
27 6 -Inf 
27 7 -Inf 
27 8 -Inf 
27 9 -Inf 
27 10 -Inf 
27 11 -Inf 
27 12 -Inf 
27 13 -Inf 
27 14 -Inf 
27 15 -Inf 
27 16 -Inf 
27 17 -Inf 
27 18 -Inf 
27 19 -Inf 
27 20 -Inf 
27 21 -Inf 
27 22 -Inf 
27 23 -Inf 
27 24 -Inf 
27 25 -1.43 
27 26 -1.13 
27 27 -2.88 
27 28 -1.15 
27 29 -1.45 
27 30 -Inf 
27 31 -Inf 
27 32 -Inf 
27 33 -Inf 
27 34 -Inf 
27 35 -Inf 
27 36 -Inf 
27 37 -Inf 
27 38 -Inf 
27 39 -Inf 
27 40 -Inf 
27 41 -Inf 
27 42 -Inf 
27 43 -Inf 
27 44 -Inf 
27 45 -Inf 
27 46 -Inf 
27 47 -Inf 
27 48 -Inf 
27 49 -Inf 

28 0 -Inf 
28 1 -Inf 
28 2 -Inf 
28 3 -Inf 
28 4 -Inf 
28 5 -Inf 
28 6 -Inf 
28 7 -Inf 
28 8 -Inf 
28 9 -Inf 
28 10 -Inf 
28 11 -Inf 
28 12 -Inf 
28 13 -Inf 
28 14 -Inf 
28 15 -Inf 
28 16 -Inf 
28 17 -Inf 
28 18 -Inf 
28 19 -Inf 
28 20 -Inf 
28 21 -Inf 
28 22 -Inf 
28 23 -Inf 
28 24 -Inf 
28 25 -Inf 
28 26 -1.45 
28 27 -1.15 
28 28 -2.91 
28 29 -1.16 
28 30 -1.46 
28 31 -Inf 
28 32 -Inf 
28 33 -Inf 
28 34 -Inf 
28 35 -Inf 
28 36 -Inf 
28 37 -Inf 
28 38 -Inf 
28 39 -Inf 
28 40 -Inf 
28 41 -Inf 
28 42 -Inf 
28 43 -Inf 
28 44 -Inf 
28 45 -Inf 
28 46 -Inf 
28 47 -Inf 
28 48 -Inf 
28 49 -Inf 

29 0 -Inf 
29 1 -Inf 
29 2 -Inf 
29 3 -Inf 
29 4 -Inf 
29 5 -Inf 
29 6 -Inf 
29 7 -Inf 
29 8 -Inf 
29 9 -Inf 
29 10 -Inf 
29 11 -Inf 
29 12 -Inf 
29 13 -Inf 
29 14 -Inf 
29 15 -Inf 
29 16 -Inf 
29 17 -Inf 
29 18 -Inf 
29 19 -Inf 
29 20 -Inf 
29 21 -Inf 
29 22 -Inf 
29 23 -Inf 
29 24 -Inf 
29 25 -Inf 
29 26 -Inf 
29 27 -1.46 
29 28 -1.16 
29 29 -2.94 
29 30 -1.18 
29 31 -1.48 
29 32 -Inf 
29 33 -Inf 
29 34 -Inf 
29 35 -Inf 
29 36 -Inf 
29 37 -Inf 
29 38 -Inf 
29 39 -Inf 
29 40 -Inf 
29 41 -Inf 
29 42 -Inf 
29 43 -Inf 
29 44 -Inf 
29 45 -Inf 
29 46 -Inf 
29 47 -Inf 
29 48 -Inf 
29 49 -Inf 

30 0 -Inf 
30 1 -Inf 
30 2 -Inf 
30 3 -Inf 
30 4 -Inf 
30 5 -Inf 
30 6 -Inf 
30 7 -Inf 
30 8 -Inf 
30 9 -Inf 
30 10 -Inf 
30 11 -Inf 
30 12 -Inf 
30 13 -Inf 
30 14 -Inf 
30 15 -Inf 
30 16 -Inf 
30 17 -Inf 
30 18 -Inf 
30 19 -Inf 
30 20 -Inf 
30 21 -Inf 
30 22 -Inf 
30 23 -Inf 
30 24 -Inf 
30 25 -Inf 
30 26 -Inf 
30 27 -Inf 
30 28 -1.48 
30 29 -1.18 
30 30 -2.97 
30 31 -1.19 
30 32 -1.49 
30 33 -Inf 
30 34 -Inf 
30 35 -Inf 
30 36 -Inf 
30 37 -Inf 
30 38 -Inf 
30 39 -Inf 
30 40 -Inf 
30 41 -Inf 
30 42 -Inf 
30 43 -Inf 
30 44 -Inf 
30 45 -Inf 
30 46 -Inf 
30 47 -Inf 
30 48 -Inf 
30 49 -Inf 

31 0 -Inf 
31 1 -Inf 
31 2 -Inf 
31 3 -Inf 
31 4 -Inf 
31 5 -Inf 
31 6 -Inf 
31 7 -Inf 
31 8 -Inf 
31 9 -Inf 
31 10 -Inf 
31 11 -Inf 
31 12 -Inf 
31 13 -Inf 
31 14 -Inf 
31 15 -Inf 
31 16 -Inf 
31 17 -Inf 
31 18 -Inf 
31 19 -Inf 
31 20 -Inf 
31 21 -Inf 
31 22 -Inf 
31 23 -Inf 
31 24 -Inf 
31 25 -Inf 
31 26 -Inf 
31 27 -Inf 
31 28 -Inf 
31 29 -1.49 
31 30 -1.19 
31 31 -3.00 
31 32 -1.20 
31 33 -1.51 
31 34 -Inf 
31 35 -Inf 
31 36 -Inf 
31 37 -Inf 
31 38 -Inf 
31 39 -Inf 
31 40 -Inf 
31 41 -Inf 
31 42 -Inf 
31 43 -Inf 
31 44 -Inf 
31 45 -Inf 
31 46 -Inf 
31 47 -Inf 
31 48 -Inf 
31 49 -Inf 

32 0 -Inf 
32 1 -Inf 
32 2 -Inf 
32 3 -Inf 
32 4 -Inf 
32 5 -Inf 
32 6 -Inf 
32 7 -Inf 
32 8 -Inf 
32 9 -Inf 
32 10 -Inf 
32 11 -Inf 
32 12 -Inf 
32 13 -Inf 
32 14 -Inf 
32 15 -Inf 
32 16 -Inf 
32 17 -Inf 
32 18 -Inf 
32 19 -Inf 
32 20 -Inf 
32 21 -Inf 
32 22 -Inf 
32 23 -Inf 
32 24 -Inf 
32 25 -Inf 
32 26 -Inf 
32 27 -Inf 
32 28 -Inf 
32 29 -Inf 
32 30 -1.51 
32 31 -1.20 
32 32 -3.02 
32 33 -1.22 
32 34 -1.52 
32 35 -Inf 
32 36 -Inf 
32 37 -Inf 
32 38 -Inf 
32 39 -Inf 
32 40 -Inf 
32 41 -Inf 
32 42 -Inf 
32 43 -Inf 
32 44 -Inf 
32 45 -Inf 
32 46 -Inf 
32 47 -Inf 
32 48 -Inf 
32 49 -Inf 

33 0 -Inf 
33 1 -Inf 
33 2 -Inf 
33 3 -Inf 
33 4 -Inf 
33 5 -Inf 
33 6 -Inf 
33 7 -Inf 
33 8 -Inf 
33 9 -Inf 
33 10 -Inf 
33 11 -Inf 
33 12 -Inf 
33 13 -Inf 
33 14 -Inf 
33 15 -Inf 
33 16 -Inf 
33 17 -Inf 
33 18 -Inf 
33 19 -Inf 
33 20 -Inf 
33 21 -Inf 
33 22 -Inf 
33 23 -Inf 
33 24 -Inf 
33 25 -Inf 
33 26 -Inf 
33 27 -Inf 
33 28 -Inf 
33 29 -Inf 
33 30 -Inf 
33 31 -1.52 
33 32 -1.22 
33 33 -3.05 
33 34 -1.23 
33 35 -1.53 
33 36 -Inf 
33 37 -Inf 
33 38 -Inf 
33 39 -Inf 
33 40 -Inf 
33 41 -Inf 
33 42 -Inf 
33 43 -Inf 
33 44 -Inf 
33 45 -Inf 
33 46 -Inf 
33 47 -Inf 
33 48 -Inf 
33 49 -Inf 

34 0 -Inf 
34 1 -Inf 
34 2 -Inf 
34 3 -Inf 
34 4 -Inf 
34 5 -Inf 
34 6 -Inf 
34 7 -Inf 
34 8 -Inf 
34 9 -Inf 
34 10 -Inf 
34 11 -Inf 
34 12 -Inf 
34 13 -Inf 
34 14 -Inf 
34 15 -Inf 
34 16 -Inf 
34 17 -Inf 
34 18 -Inf 
34 19 -Inf 
34 20 -Inf 
34 21 -Inf 
34 22 -Inf 
34 23 -Inf 
34 24 -Inf 
34 25 -Inf 
34 26 -Inf 
34 27 -Inf 
34 28 -Inf 
34 29 -Inf 
34 30 -Inf 
34 31 -Inf 
34 32 -1.53 
34 33 -1.23 
34 34 -3.08 
34 35 -1.24 
34 36 -1.54 
34 37 -Inf 
34 38 -Inf 
34 39 -Inf 
34 40 -Inf 
34 41 -Inf 
34 42 -Inf 
34 43 -Inf 
34 44 -Inf 
34 45 -Inf 
34 46 -Inf 
34 47 -Inf 
34 48 -Inf 
34 49 -Inf 

35 0 -Inf 
35 1 -Inf 
35 2 -Inf 
35 3 -Inf 
35 4 -Inf 
35 5 -Inf 
35 6 -Inf 
35 7 -Inf 
35 8 -Inf 
35 9 -Inf 
35 10 -Inf 
35 11 -Inf 
35 12 -Inf 
35 13 -Inf 
35 14 -Inf 
35 15 -Inf 
35 16 -Inf 
35 17 -Inf 
35 18 -Inf 
35 19 -Inf 
35 20 -Inf 
35 21 -Inf 
35 22 -Inf 
35 23 -Inf 
35 24 -Inf 
35 25 -Inf 
35 26 -Inf 
35 27 -Inf 
35 28 -Inf 
35 29 -Inf 
35 30 -Inf 
35 31 -Inf 
35 32 -Inf 
35 33 -1.54 
35 34 -1.24 
35 35 -3.10 
35 36 -1.26 
35 37 -1.56 
35 38 -Inf 
35 39 -Inf 
35 40 -Inf 
35 41 -Inf 
35 42 -Inf 
35 43 -Inf 
35 44 -Inf 
35 45 -Inf 
35 46 -Inf 
35 47 -Inf 
35 48 -Inf 
35 49 -Inf 

36 0 -Inf 
36 1 -Inf 
36 2 -Inf 
36 3 -Inf 
36 4 -Inf 
36 5 -Inf 
36 6 -Inf 
36 7 -Inf 
36 8 -Inf 
36 9 -Inf 
36 10 -Inf 
36 11 -Inf 
36 12 -Inf 
36 13 -Inf 
36 14 -Inf 
36 15 -Inf 
36 16 -Inf 
36 17 -Inf 
36 18 -Inf 
36 19 -Inf 
36 20 -Inf 
36 21 -Inf 
36 22 -Inf 
36 23 -Inf 
36 24 -Inf 
36 25 -Inf 
36 26 -Inf 
36 27 -Inf 
36 28 -Inf 
36 29 -Inf 
36 30 -Inf 
36 31 -Inf 
36 32 -Inf 
36 33 -Inf 
36 34 -1.56 
36 35 -1.26 
36 36 -3.12 
36 37 -1.27 
36 38 -1.57 
36 39 -Inf 
36 40 -Inf 
36 41 -Inf 
36 42 -Inf 
36 43 -Inf 
36 44 -Inf 
36 45 -Inf 
36 46 -Inf 
36 47 -Inf 
36 48 -Inf 
36 49 -Inf 

37 0 -Inf 
37 1 -Inf 
37 2 -Inf 
37 3 -Inf 
37 4 -Inf 
37 5 -Inf 
37 6 -Inf 
37 7 -Inf 
37 8 -Inf 
37 9 -Inf 
37 10 -Inf 
37 11 -Inf 
37 12 -Inf 
37 13 -Inf 
37 14 -Inf 
37 15 -Inf 
37 16 -Inf 
37 17 -Inf 
37 18 -Inf 
37 19 -Inf 
37 20 -Inf 
37 21 -Inf 
37 22 -Inf 
37 23 -Inf 
37 24 -Inf 
37 25 -Inf 
37 26 -Inf 
37 27 -Inf 
37 28 -Inf 
37 29 -Inf 
37 30 -Inf 
37 31 -Inf 
37 32 -Inf 
37 33 -Inf 
37 34 -Inf 
37 35 -1.57 
37 36 -1.27 
37 37 -3.15 
37 38 -1.28 
37 39 -1.58 
37 40 -Inf 
37 41 -Inf 
37 42 -Inf 
37 43 -Inf 
37 44 -Inf 
37 45 -Inf 
37 46 -Inf 
37 47 -Inf 
37 48 -Inf 
37 49 -Inf 

38 0 -Inf 
38 1 -Inf 
38 2 -Inf 
38 3 -Inf 
38 4 -Inf 
38 5 -Inf 
38 6 -Inf 
38 7 -Inf 
38 8 -Inf 
38 9 -Inf 
38 10 -Inf 
38 11 -Inf 
38 12 -Inf 
38 13 -Inf 
38 14 -Inf 
38 15 -Inf 
38 16 -Inf 
38 17 -Inf 
38 18 -Inf 
38 19 -Inf 
38 20 -Inf 
38 21 -Inf 
38 22 -Inf 
38 23 -Inf 
38 24 -Inf 
38 25 -Inf 
38 26 -Inf 
38 27 -Inf 
38 28 -Inf 
38 29 -Inf 
38 30 -Inf 
38 31 -Inf 
38 32 -Inf 
38 33 -Inf 
38 34 -Inf 
38 35 -Inf 
38 36 -1.58 
38 37 -1.28 
38 38 -3.17 
38 39 -1.29 
38 40 -1.59 
38 41 -Inf 
38 42 -Inf 
38 43 -Inf 
38 44 -Inf 
38 45 -Inf 
38 46 -Inf 
38 47 -Inf 
38 48 -Inf 
38 49 -Inf 

39 0 -Inf 
39 1 -Inf 
39 2 -Inf 
39 3 -Inf 
39 4 -Inf 
39 5 -Inf 
39 6 -Inf 
39 7 -Inf 
39 8 -Inf 
39 9 -Inf 
39 10 -Inf 
39 11 -Inf 
39 12 -Inf 
39 13 -Inf 
39 14 -Inf 
39 15 -Inf 
39 16 -Inf 
39 17 -Inf 
39 18 -Inf 
39 19 -Inf 
39 20 -Inf 
39 21 -Inf 
39 22 -Inf 
39 23 -Inf 
39 24 -Inf 
39 25 -Inf 
39 26 -Inf 
39 27 -Inf 
39 28 -Inf 
39 29 -Inf 
39 30 -Inf 
39 31 -Inf 
39 32 -Inf 
39 33 -Inf 
39 34 -Inf 
39 35 -Inf 
39 36 -Inf 
39 37 -1.59 
39 38 -1.29 
39 39 -3.19 
39 40 -1.30 
39 41 -1.60 
39 42 -Inf 
39 43 -Inf 
39 44 -Inf 
39 45 -Inf 
39 46 -Inf 
39 47 -Inf 
39 48 -Inf 
39 49 -Inf 

40 0 -Inf 
40 1 -Inf 
40 2 -Inf 
40 3 -Inf 
40 4 -Inf 
40 5 -Inf 
40 6 -Inf 
40 7 -Inf 
40 8 -Inf 
40 9 -Inf 
40 10 -Inf 
40 11 -Inf 
40 12 -Inf 
40 13 -Inf 
40 14 -Inf 
40 15 -Inf 
40 16 -Inf 
40 17 -Inf 
40 18 -Inf 
40 19 -Inf 
40 20 -Inf 
40 21 -Inf 
40 22 -Inf 
40 23 -Inf 
40 24 -Inf 
40 25 -Inf 
40 26 -Inf 
40 27 -Inf 
40 28 -Inf 
40 29 -Inf 
40 30 -Inf 
40 31 -Inf 
40 32 -Inf 
40 33 -Inf 
40 34 -Inf 
40 35 -Inf 
40 36 -Inf 
40 37 -Inf 
40 38 -1.60 
40 39 -1.30 
40 40 -3.21 
40 41 -1.31 
40 42 -1.61 
40 43 -Inf 
40 44 -Inf 
40 45 -Inf 
40 46 -Inf 
40 47 -Inf 
40 48 -Inf 
40 49 -Inf 

41 0 -Inf 
41 1 -Inf 
41 2 -Inf 
41 3 -Inf 
41 4 -Inf 
41 5 -Inf 
41 6 -Inf 
41 7 -Inf 
41 8 -Inf 
41 9 -Inf 
41 10 -Inf 
41 11 -Inf 
41 12 -Inf 
41 13 -Inf 
41 14 -Inf 
41 15 -Inf 
41 16 -Inf 
41 17 -Inf 
41 18 -Inf 
41 19 -Inf 
41 20 -Inf 
41 21 -Inf 
41 22 -Inf 
41 23 -Inf 
41 24 -Inf 
41 25 -Inf 
41 26 -Inf 
41 27 -Inf 
41 28 -Inf 
41 29 -Inf 
41 30 -Inf 
41 31 -Inf 
41 32 -Inf 
41 33 -Inf 
41 34 -Inf 
41 35 -Inf 
41 36 -Inf 
41 37 -Inf 
41 38 -Inf 
41 39 -1.61 
41 40 -1.31 
41 41 -3.24 
41 42 -1.32 
41 43 -1.62 
41 44 -Inf 
41 45 -Inf 
41 46 -Inf 
41 47 -Inf 
41 48 -Inf 
41 49 -Inf 

42 0 -Inf 
42 1 -Inf 
42 2 -Inf 
42 3 -Inf 
42 4 -Inf 
42 5 -Inf 
42 6 -Inf 
42 7 -Inf 
42 8 -Inf 
42 9 -Inf 
42 10 -Inf 
42 11 -Inf 
42 12 -Inf 
42 13 -Inf 
42 14 -Inf 
42 15 -Inf 
42 16 -Inf 
42 17 -Inf 
42 18 -Inf 
42 19 -Inf 
42 20 -Inf 
42 21 -Inf 
42 22 -Inf 
42 23 -Inf 
42 24 -Inf 
42 25 -Inf 
42 26 -Inf 
42 27 -Inf 
42 28 -Inf 
42 29 -Inf 
42 30 -Inf 
42 31 -Inf 
42 32 -Inf 
42 33 -Inf 
42 34 -Inf 
42 35 -Inf 
42 36 -Inf 
42 37 -Inf 
42 38 -Inf 
42 39 -Inf 
42 40 -1.62 
42 41 -1.32 
42 42 -3.26 
42 43 -1.33 
42 44 -1.63 
42 45 -Inf 
42 46 -Inf 
42 47 -Inf 
42 48 -Inf 
42 49 -Inf 

43 0 -Inf 
43 1 -Inf 
43 2 -Inf 
43 3 -Inf 
43 4 -Inf 
43 5 -Inf 
43 6 -Inf 
43 7 -Inf 
43 8 -Inf 
43 9 -Inf 
43 10 -Inf 
43 11 -Inf 
43 12 -Inf 
43 13 -Inf 
43 14 -Inf 
43 15 -Inf 
43 16 -Inf 
43 17 -Inf 
43 18 -Inf 
43 19 -Inf 
43 20 -Inf 
43 21 -Inf 
43 22 -Inf 
43 23 -Inf 
43 24 -Inf 
43 25 -Inf 
43 26 -Inf 
43 27 -Inf 
43 28 -Inf 
43 29 -Inf 
43 30 -Inf 
43 31 -Inf 
43 32 -Inf 
43 33 -Inf 
43 34 -Inf 
43 35 -Inf 
43 36 -Inf 
43 37 -Inf 
43 38 -Inf 
43 39 -Inf 
43 40 -Inf 
43 41 -1.63 
43 42 -1.33 
43 43 -3.28 
43 44 -1.34 
43 45 -1.64 
43 46 -Inf 
43 47 -Inf 
43 48 -Inf 
43 49 -Inf 

44 0 -Inf 
44 1 -Inf 
44 2 -Inf 
44 3 -Inf 
44 4 -Inf 
44 5 -Inf 
44 6 -Inf 
44 7 -Inf 
44 8 -Inf 
44 9 -Inf 
44 10 -Inf 
44 11 -Inf 
44 12 -Inf 
44 13 -Inf 
44 14 -Inf 
44 15 -Inf 
44 16 -Inf 
44 17 -Inf 
44 18 -Inf 
44 19 -Inf 
44 20 -Inf 
44 21 -Inf 
44 22 -Inf 
44 23 -Inf 
44 24 -Inf 
44 25 -Inf 
44 26 -Inf 
44 27 -Inf 
44 28 -Inf 
44 29 -Inf 
44 30 -Inf 
44 31 -Inf 
44 32 -Inf 
44 33 -Inf 
44 34 -Inf 
44 35 -Inf 
44 36 -Inf 
44 37 -Inf 
44 38 -Inf 
44 39 -Inf 
44 40 -Inf 
44 41 -Inf 
44 42 -1.64 
44 43 -1.34 
44 44 -3.30 
44 45 -1.35 
44 46 -1.65 
44 47 -Inf 
44 48 -Inf 
44 49 -Inf 

45 0 -Inf 
45 1 -Inf 
45 2 -Inf 
45 3 -Inf 
45 4 -Inf 
45 5 -Inf 
45 6 -Inf 
45 7 -Inf 
45 8 -Inf 
45 9 -Inf 
45 10 -Inf 
45 11 -Inf 
45 12 -Inf 
45 13 -Inf 
45 14 -Inf 
45 15 -Inf 
45 16 -Inf 
45 17 -Inf 
45 18 -Inf 
45 19 -Inf 
45 20 -Inf 
45 21 -Inf 
45 22 -Inf 
45 23 -Inf 
45 24 -Inf 
45 25 -Inf 
45 26 -Inf 
45 27 -Inf 
45 28 -Inf 
45 29 -Inf 
45 30 -Inf 
45 31 -Inf 
45 32 -Inf 
45 33 -Inf 
45 34 -Inf 
45 35 -Inf 
45 36 -Inf 
45 37 -Inf 
45 38 -Inf 
45 39 -Inf 
45 40 -Inf 
45 41 -Inf 
45 42 -Inf 
45 43 -1.65 
45 44 -1.35 
45 45 -3.32 
45 46 -1.36 
45 47 -1.66 
45 48 -Inf 
45 49 -Inf 

46 0 -Inf 
46 1 -Inf 
46 2 -Inf 
46 3 -Inf 
46 4 -Inf 
46 5 -Inf 
46 6 -Inf 
46 7 -Inf 
46 8 -Inf 
46 9 -Inf 
46 10 -Inf 
46 11 -Inf 
46 12 -Inf 
46 13 -Inf 
46 14 -Inf 
46 15 -Inf 
46 16 -Inf 
46 17 -Inf 
46 18 -Inf 
46 19 -Inf 
46 20 -Inf 
46 21 -Inf 
46 22 -Inf 
46 23 -Inf 
46 24 -Inf 
46 25 -Inf 
46 26 -Inf 
46 27 -Inf 
46 28 -Inf 
46 29 -Inf 
46 30 -Inf 
46 31 -Inf 
46 32 -Inf 
46 33 -Inf 
46 34 -Inf 
46 35 -Inf 
46 36 -Inf 
46 37 -Inf 
46 38 -Inf 
46 39 -Inf 
46 40 -Inf 
46 41 -Inf 
46 42 -Inf 
46 43 -Inf 
46 44 -1.66 
46 45 -1.36 
46 46 -3.33 
46 47 -1.37 
46 48 -1.67 
46 49 -Inf 

47 0 -Inf 
47 1 -Inf 
47 2 -Inf 
47 3 -Inf 
47 4 -Inf 
47 5 -Inf 
47 6 -Inf 
47 7 -Inf 
47 8 -Inf 
47 9 -Inf 
47 10 -Inf 
47 11 -Inf 
47 12 -Inf 
47 13 -Inf 
47 14 -Inf 
47 15 -Inf 
47 16 -Inf 
47 17 -Inf 
47 18 -Inf 
47 19 -Inf 
47 20 -Inf 
47 21 -Inf 
47 22 -Inf 
47 23 -Inf 
47 24 -Inf 
47 25 -Inf 
47 26 -Inf 
47 27 -Inf 
47 28 -Inf 
47 29 -Inf 
47 30 -Inf 
47 31 -Inf 
47 32 -Inf 
47 33 -Inf 
47 34 -Inf 
47 35 -Inf 
47 36 -Inf 
47 37 -Inf 
47 38 -Inf 
47 39 -Inf 
47 40 -Inf 
47 41 -Inf 
47 42 -Inf 
47 43 -Inf 
47 44 -Inf 
47 45 -1.67 
47 46 -1.37 
47 47 -3.35 
47 48 -1.38 
47 49 -1.68 

48 0 -Inf 
48 1 -Inf 
48 2 -Inf 
48 3 -Inf 
48 4 -Inf 
48 5 -Inf 
48 6 -Inf 
48 7 -Inf 
48 8 -Inf 
48 9 -Inf 
48 10 -Inf 
48 11 -Inf 
48 12 -Inf 
48 13 -Inf 
48 14 -Inf 
48 15 -Inf 
48 16 -Inf 
48 17 -Inf 
48 18 -Inf 
48 19 -Inf 
48 20 -Inf 
48 21 -Inf 
48 22 -Inf 
48 23 -Inf 
48 24 -Inf 
48 25 -Inf 
48 26 -Inf 
48 27 -Inf 
48 28 -Inf 
48 29 -Inf 
48 30 -Inf 
48 31 -Inf 
48 32 -Inf 
48 33 -Inf 
48 34 -Inf 
48 35 -Inf 
48 36 -Inf 
48 37 -Inf 
48 38 -Inf 
48 39 -Inf 
48 40 -Inf 
48 41 -Inf 
48 42 -Inf 
48 43 -Inf 
48 44 -Inf 
48 45 -Inf 
48 46 -1.68 
48 47 -1.38 
48 48 -3.37 
48 49 -1.39 

49 0 -Inf 
49 1 -Inf 
49 2 -Inf 
49 3 -Inf 
49 4 -Inf 
49 5 -Inf 
49 6 -Inf 
49 7 -Inf 
49 8 -Inf 
49 9 -Inf 
49 10 -Inf 
49 11 -Inf 
49 12 -Inf 
49 13 -Inf 
49 14 -Inf 
49 15 -Inf 
49 16 -Inf 
49 17 -Inf 
49 18 -Inf 
49 19 -Inf 
49 20 -Inf 
49 21 -Inf 
49 22 -Inf 
49 23 -Inf 
49 24 -Inf 
49 25 -Inf 
49 26 -Inf 
49 27 -Inf 
49 28 -Inf 
49 29 -Inf 
49 30 -Inf 
49 31 -Inf 
49 32 -Inf 
49 33 -Inf 
49 34 -Inf 
49 35 -Inf 
49 36 -Inf 
49 37 -Inf 
49 38 -Inf 
49 39 -Inf 
49 40 -Inf 
49 41 -Inf 
49 42 -Inf 
49 43 -Inf 
49 44 -Inf 
49 45 -Inf 
49 46 -Inf 
49 47 -1.69 
49 48 -1.39 
49 49 -3.39 


==> figs/contour_term1_DE_m=100nu=1.dat <==
0 0 -100 
1 0 -100 
2 0 -100 
3 0 -100 
4 0 -100 
5 0 -100 
6 0 -100 
7 0 -100 
8 0 -100 
9 0 -100 
10 0 -100 
11 0 -100 
12 0 -100 
13 0 -100 
14 0 -100 
15 0 -100 
16 0 -100 
17 0 -100 
18 0 -100 
19 0 -100 
20 0 -100 
21 0 -100 
22 0 -100 
23 0 -100 
24 0 -100 
25 0 -100 
26 0 -100 
27 0 -100 
28 0 -100 
29 0 -100 
30 0 -100 
31 0 -100 
32 0 -100 
33 0 -100 
34 0 -100 
35 0 -100 
36 0 -100 
37 0 -100 
38 0 -100 
39 0 -100 
40 0 -100 
41 0 -100 
42 0 -100 
43 0 -100 
44 0 -100 
45 0 -100 
46 0 -100 
47 0 -100 
48 0 -100 
49 0 -100 

0 1 -100 
1 1 -100 
2 1 -100 
3 1 -100 
4 1 -100 
5 1 -100 
6 1 -100 
7 1 -100 
8 1 -100 
9 1 -100 
10 1 -100 
11 1 -100 
12 1 -100 
13 1 -100 
14 1 -100 
15 1 -100 
16 1 -100 
17 1 -100 
18 1 -100 
19 1 -100 
20 1 -100 
21 1 -100 
22 1 -100 
23 1 -100 
24 1 -100 
25 1 -100 
26 1 -100 
27 1 -100 
28 1 -100 
29 1 -100 
30 1 -100 
31 1 -100 
32 1 -100 
33 1 -100 
34 1 -100 
35 1 -100 
36 1 -100 
37 1 -100 
38 1 -100 
39 1 -100 
40 1 -100 
41 1 -100 
42 1 -100 
43 1 -100 
44 1 -100 
45 1 -100 
46 1 -100 
47 1 -100 
48 1 -100 
49 1 -100 

0 2 -100 
1 2 -100 
2 2 -100 
3 2 -100 
4 2 -100 
5 2 -100 
6 2 -100 
7 2 -100 
8 2 -100 
9 2 -100 
10 2 -100 
11 2 -100 
12 2 -100 
13 2 -100 
14 2 -100 
15 2 -100 
16 2 -100 
17 2 -100 
18 2 -100 
19 2 -100 
20 2 -100 
21 2 -100 
22 2 -100 
23 2 -100 
24 2 -100 
25 2 -100 
26 2 -100 
27 2 -100 
28 2 -100 
29 2 -100 
30 2 -100 
31 2 -100 
32 2 -100 
33 2 -100 
34 2 -100 
35 2 -100 
36 2 -100 
37 2 -100 
38 2 -100 
39 2 -100 
40 2 -100 
41 2 -100 
42 2 -100 
43 2 -100 
44 2 -100 
45 2 -100 
46 2 -100 
47 2 -100 
48 2 -100 
49 2 -100 

0 3 -100 
1 3 -100 
2 3 -100 
3 3 -100 
4 3 -100 
5 3 -100 
6 3 -100 
7 3 -100 
8 3 -100 
9 3 -100 
10 3 -100 
11 3 -100 
12 3 -100 
13 3 -100 
14 3 -100 
15 3 -100 
16 3 -100 
17 3 -100 
18 3 -100 
19 3 -100 
20 3 -100 
21 3 -100 
22 3 -100 
23 3 -100 
24 3 -100 
25 3 -100 
26 3 -100 
27 3 -100 
28 3 -100 
29 3 -100 
30 3 -100 
31 3 -100 
32 3 -100 
33 3 -100 
34 3 -100 
35 3 -100 
36 3 -100 
37 3 -100 
38 3 -100 
39 3 -100 
40 3 -100 
41 3 -100 
42 3 -100 
43 3 -100 
44 3 -100 
45 3 -100 
46 3 -100 
47 3 -100 
48 3 -100 
49 3 -100 

0 4 -100 
1 4 -100 
2 4 -100 
3 4 -100 
4 4 -100 
5 4 -100 
6 4 -100 
7 4 -100 
8 4 -100 
9 4 -100 
10 4 -100 
11 4 -100 
12 4 -100 
13 4 -100 
14 4 -100 
15 4 -100 
16 4 -100 
17 4 -100 
18 4 -100 
19 4 -100 
20 4 -100 
21 4 -100 
22 4 -100 
23 4 -100 
24 4 -100 
25 4 -100 
26 4 -100 
27 4 -100 
28 4 -100 
29 4 -100 
30 4 -100 
31 4 -100 
32 4 -100 
33 4 -100 
34 4 -100 
35 4 -100 
36 4 -100 
37 4 -100 
38 4 -100 
39 4 -100 
40 4 -100 
41 4 -100 
42 4 -100 
43 4 -100 
44 4 -100 
45 4 -100 
46 4 -100 
47 4 -100 
48 4 -100 
49 4 -100 

0 5 -100 
1 5 -100 
2 5 -100 
3 5 -100 
4 5 -100 
5 5 -100 
6 5 -100 
7 5 -100 
8 5 -100 
9 5 -100 
10 5 -100 
11 5 -100 
12 5 -100 
13 5 -100 
14 5 -100 
15 5 -100 
16 5 -100 
17 5 -100 
18 5 -100 
19 5 -100 
20 5 -100 
21 5 -100 
22 5 -100 
23 5 -100 
24 5 -100 
25 5 -100 
26 5 -100 
27 5 -100 
28 5 -100 
29 5 -100 
30 5 -100 
31 5 -100 
32 5 -100 
33 5 -100 
34 5 -100 
35 5 -100 
36 5 -100 
37 5 -100 
38 5 -100 
39 5 -100 
40 5 -100 
41 5 -100 
42 5 -100 
43 5 -100 
44 5 -100 
45 5 -100 
46 5 -100 
47 5 -100 
48 5 -100 
49 5 -100 

0 6 -100 
1 6 -100 
2 6 -100 
3 6 -100 
4 6 -100 
5 6 -100 
6 6 -100 
7 6 -100 
8 6 -100 
9 6 -100 
10 6 -100 
11 6 -100 
12 6 -100 
13 6 -100 
14 6 -100 
15 6 -100 
16 6 -100 
17 6 -100 
18 6 -100 
19 6 -100 
20 6 -100 
21 6 -100 
22 6 -100 
23 6 -100 
24 6 -100 
25 6 -100 
26 6 -100 
27 6 -100 
28 6 -100 
29 6 -100 
30 6 -100 
31 6 -100 
32 6 -100 
33 6 -100 
34 6 -100 
35 6 -100 
36 6 -100 
37 6 -100 
38 6 -100 
39 6 -100 
40 6 -100 
41 6 -100 
42 6 -100 
43 6 -100 
44 6 -100 
45 6 -100 
46 6 -100 
47 6 -100 
48 6 -100 
49 6 -100 

0 7 -100 
1 7 -100 
2 7 -100 
3 7 -100 
4 7 -100 
5 7 -100 
6 7 -100 
7 7 -100 
8 7 -100 
9 7 -100 
10 7 -100 
11 7 -100 
12 7 -100 
13 7 -100 
14 7 -100 
15 7 -100 
16 7 -100 
17 7 -100 
18 7 -100 
19 7 -100 
20 7 -100 
21 7 -100 
22 7 -100 
23 7 -100 
24 7 -100 
25 7 -100 
26 7 -100 
27 7 -100 
28 7 -100 
29 7 -100 
30 7 -100 
31 7 -100 
32 7 -100 
33 7 -100 
34 7 -100 
35 7 -100 
36 7 -100 
37 7 -100 
38 7 -100 
39 7 -100 
40 7 -100 
41 7 -100 
42 7 -100 
43 7 -100 
44 7 -100 
45 7 -100 
46 7 -100 
47 7 -100 
48 7 -100 
49 7 -100 

0 8 -100 
1 8 -100 
2 8 -100 
3 8 -100 
4 8 -100 
5 8 -100 
6 8 -100 
7 8 -100 
8 8 -100 
9 8 -100 
10 8 -100 
11 8 -100 
12 8 -100 
13 8 -100 
14 8 -100 
15 8 -100 
16 8 -100 
17 8 -100 
18 8 -100 
19 8 -100 
20 8 -100 
21 8 -100 
22 8 -100 
23 8 -100 
24 8 -100 
25 8 -100 
26 8 -100 
27 8 -100 
28 8 -100 
29 8 -100 
30 8 -100 
31 8 -100 
32 8 -100 
33 8 -100 
34 8 -100 
35 8 -100 
36 8 -100 
37 8 -100 
38 8 -100 
39 8 -100 
40 8 -100 
41 8 -100 
42 8 -100 
43 8 -100 
44 8 -100 
45 8 -100 
46 8 -100 
47 8 -100 
48 8 -100 
49 8 -100 

0 9 -100 
1 9 -100 
2 9 -100 
3 9 -100 
4 9 -100 
5 9 -100 
6 9 -100 
7 9 -100 
8 9 -100 
9 9 -100 
10 9 -100 
11 9 -100 
12 9 -100 
13 9 -100 
14 9 -100 
15 9 -100 
16 9 -100 
17 9 -100 
18 9 -100 
19 9 -100 
20 9 -100 
21 9 -100 
22 9 -100 
23 9 -100 
24 9 -100 
25 9 -100 
26 9 -100 
27 9 -100 
28 9 -100 
29 9 -100 
30 9 -100 
31 9 -100 
32 9 -100 
33 9 -100 
34 9 -100 
35 9 -100 
36 9 -100 
37 9 -100 
38 9 -100 
39 9 -100 
40 9 -100 
41 9 -100 
42 9 -100 
43 9 -100 
44 9 -100 
45 9 -100 
46 9 -100 
47 9 -100 
48 9 -100 
49 9 -100 

0 10 -100 
1 10 -100 
2 10 -100 
3 10 -100 
4 10 -100 
5 10 -100 
6 10 -100 
7 10 -100 
8 10 -100 
9 10 -100 
10 10 -100 
11 10 -100 
12 10 -100 
13 10 -100 
14 10 -100 
15 10 -100 
16 10 -100 
17 10 -100 
18 10 -100 
19 10 -100 
20 10 -100 
21 10 -100 
22 10 -100 
23 10 -100 
24 10 -100 
25 10 -100 
26 10 -100 
27 10 -100 
28 10 -100 
29 10 -100 
30 10 -100 
31 10 -100 
32 10 -100 
33 10 -100 
34 10 -100 
35 10 -100 
36 10 -100 
37 10 -100 
38 10 -100 
39 10 -100 
40 10 -100 
41 10 -100 
42 10 -100 
43 10 -100 
44 10 -100 
45 10 -100 
46 10 -100 
47 10 -100 
48 10 -100 
49 10 -100 

0 11 -100 
1 11 -100 
2 11 -100 
3 11 -100 
4 11 -100 
5 11 -100 
6 11 -100 
7 11 -100 
8 11 -100 
9 11 -100 
10 11 -100 
11 11 -100 
12 11 -100 
13 11 -100 
14 11 -100 
15 11 -100 
16 11 -100 
17 11 -100 
18 11 -100 
19 11 -100 
20 11 -100 
21 11 -100 
22 11 -100 
23 11 -100 
24 11 -100 
25 11 -100 
26 11 -100 
27 11 -100 
28 11 -100 
29 11 -100 
30 11 -100 
31 11 -100 
32 11 -100 
33 11 -100 
34 11 -100 
35 11 -100 
36 11 -100 
37 11 -100 
38 11 -100 
39 11 -100 
40 11 -100 
41 11 -100 
42 11 -100 
43 11 -100 
44 11 -100 
45 11 -100 
46 11 -100 
47 11 -100 
48 11 -100 
49 11 -100 

0 12 -100 
1 12 -100 
2 12 -100 
3 12 -100 
4 12 -100 
5 12 -100 
6 12 -100 
7 12 -100 
8 12 -100 
9 12 -100 
10 12 -100 
11 12 -100 
12 12 -100 
13 12 -100 
14 12 -100 
15 12 -100 
16 12 -100 
17 12 -100 
18 12 -100 
19 12 -100 
20 12 -100 
21 12 -100 
22 12 -100 
23 12 -100 
24 12 -100 
25 12 -100 
26 12 -100 
27 12 -100 
28 12 -100 
29 12 -100 
30 12 -100 
31 12 -100 
32 12 -100 
33 12 -100 
34 12 -100 
35 12 -100 
36 12 -100 
37 12 -100 
38 12 -100 
39 12 -100 
40 12 -100 
41 12 -100 
42 12 -100 
43 12 -100 
44 12 -100 
45 12 -100 
46 12 -100 
47 12 -100 
48 12 -100 
49 12 -100 

0 13 -100 
1 13 -100 
2 13 -100 
3 13 -100 
4 13 -100 
5 13 -100 
6 13 -100 
7 13 -100 
8 13 -100 
9 13 -100 
10 13 -100 
11 13 -100 
12 13 -100 
13 13 -100 
14 13 -100 
15 13 -100 
16 13 -100 
17 13 -100 
18 13 -100 
19 13 -100 
20 13 -100 
21 13 -100 
22 13 -100 
23 13 -100 
24 13 -100 
25 13 -100 
26 13 -100 
27 13 -100 
28 13 -100 
29 13 -100 
30 13 -100 
31 13 -100 
32 13 -100 
33 13 -100 
34 13 -100 
35 13 -100 
36 13 -100 
37 13 -100 
38 13 -100 
39 13 -100 
40 13 -100 
41 13 -100 
42 13 -100 
43 13 -100 
44 13 -100 
45 13 -100 
46 13 -100 
47 13 -100 
48 13 -100 
49 13 -100 

0 14 -100 
1 14 -100 
2 14 -100 
3 14 -100 
4 14 -100 
5 14 -100 
6 14 -100 
7 14 -100 
8 14 -100 
9 14 -100 
10 14 -100 
11 14 -100 
12 14 -100 
13 14 -100 
14 14 -100 
15 14 -100 
16 14 -100 
17 14 -100 
18 14 -100 
19 14 -100 
20 14 -100 
21 14 -100 
22 14 -100 
23 14 -100 
24 14 -100 
25 14 -100 
26 14 -100 
27 14 -100 
28 14 -100 
29 14 -100 
30 14 -100 
31 14 -100 
32 14 -100 
33 14 -100 
34 14 -100 
35 14 -100 
36 14 -100 
37 14 -100 
38 14 -100 
39 14 -100 
40 14 -100 
41 14 -100 
42 14 -100 
43 14 -100 
44 14 -100 
45 14 -100 
46 14 -100 
47 14 -100 
48 14 -100 
49 14 -100 

0 15 -100 
1 15 -100 
2 15 -100 
3 15 -100 
4 15 -100 
5 15 -100 
6 15 -100 
7 15 -100 
8 15 -100 
9 15 -100 
10 15 -100 
11 15 -100 
12 15 -100 
13 15 -100 
14 15 -100 
15 15 -100 
16 15 -100 
17 15 -100 
18 15 -100 
19 15 -100 
20 15 -100 
21 15 -100 
22 15 -100 
23 15 -100 
24 15 -100 
25 15 -100 
26 15 -100 
27 15 -100 
28 15 -100 
29 15 -100 
30 15 -100 
31 15 -100 
32 15 -100 
33 15 -100 
34 15 -100 
35 15 -100 
36 15 -100 
37 15 -100 
38 15 -100 
39 15 -100 
40 15 -100 
41 15 -100 
42 15 -100 
43 15 -100 
44 15 -100 
45 15 -100 
46 15 -100 
47 15 -100 
48 15 -100 
49 15 -100 

0 16 -100 
1 16 -100 
2 16 -100 
3 16 -100 
4 16 -100 
5 16 -100 
6 16 -100 
7 16 -100 
8 16 -100 
9 16 -100 
10 16 -100 
11 16 -100 
12 16 -100 
13 16 -100 
14 16 -100 
15 16 -100 
16 16 -100 
17 16 -100 
18 16 -100 
19 16 -100 
20 16 -100 
21 16 -100 
22 16 -100 
23 16 -100 
24 16 -100 
25 16 -100 
26 16 -100 
27 16 -100 
28 16 -100 
29 16 -100 
30 16 -100 
31 16 -100 
32 16 -100 
33 16 -100 
34 16 -100 
35 16 -100 
36 16 -100 
37 16 -100 
38 16 -100 
39 16 -100 
40 16 -100 
41 16 -100 
42 16 -100 
43 16 -100 
44 16 -100 
45 16 -100 
46 16 -100 
47 16 -100 
48 16 -100 
49 16 -100 

0 17 -100 
1 17 -100 
2 17 -100 
3 17 -100 
4 17 -100 
5 17 -100 
6 17 -100 
7 17 -100 
8 17 -100 
9 17 -100 
10 17 -100 
11 17 -100 
12 17 -100 
13 17 -100 
14 17 -100 
15 17 -100 
16 17 -100 
17 17 -100 
18 17 -100 
19 17 -100 
20 17 -100 
21 17 -100 
22 17 -100 
23 17 -100 
24 17 -100 
25 17 -100 
26 17 -100 
27 17 -100 
28 17 -100 
29 17 -100 
30 17 -100 
31 17 -100 
32 17 -100 
33 17 -100 
34 17 -100 
35 17 -100 
36 17 -100 
37 17 -100 
38 17 -100 
39 17 -100 
40 17 -100 
41 17 -100 
42 17 -100 
43 17 -100 
44 17 -100 
45 17 -100 
46 17 -100 
47 17 -100 
48 17 -100 
49 17 -100 

0 18 -100 
1 18 -100 
2 18 -100 
3 18 -100 
4 18 -100 
5 18 -100 
6 18 -100 
7 18 -100 
8 18 -100 
9 18 -100 
10 18 -100 
11 18 -100 
12 18 -100 
13 18 -100 
14 18 -100 
15 18 -100 
16 18 -100 
17 18 -100 
18 18 -100 
19 18 -100 
20 18 -100 
21 18 -100 
22 18 -100 
23 18 -100 
24 18 -100 
25 18 -100 
26 18 -100 
27 18 -100 
28 18 -100 
29 18 -100 
30 18 -100 
31 18 -100 
32 18 -100 
33 18 -100 
34 18 -100 
35 18 -100 
36 18 -100 
37 18 -100 
38 18 -100 
39 18 -100 
40 18 -100 
41 18 -100 
42 18 -100 
43 18 -100 
44 18 -100 
45 18 -100 
46 18 -100 
47 18 -100 
48 18 -100 
49 18 -100 

0 19 -100 
1 19 -100 
2 19 -100 
3 19 -100 
4 19 -100 
5 19 -100 
6 19 -100 
7 19 -100 
8 19 -100 
9 19 -100 
10 19 -100 
11 19 -100 
12 19 -100 
13 19 -100 
14 19 -100 
15 19 -100 
16 19 -100 
17 19 -100 
18 19 -100 
19 19 -100 
20 19 -100 
21 19 -100 
22 19 -100 
23 19 -100 
24 19 -100 
25 19 -100 
26 19 -100 
27 19 -100 
28 19 -100 
29 19 -100 
30 19 -100 
31 19 -100 
32 19 -100 
33 19 -100 
34 19 -100 
35 19 -100 
36 19 -100 
37 19 -100 
38 19 -100 
39 19 -100 
40 19 -100 
41 19 -100 
42 19 -100 
43 19 -100 
44 19 -100 
45 19 -100 
46 19 -100 
47 19 -100 
48 19 -100 
49 19 -100 

0 20 -100 
1 20 -100 
2 20 -100 
3 20 -100 
4 20 -100 
5 20 -100 
6 20 -100 
7 20 -100 
8 20 -100 
9 20 -100 
10 20 -100 
11 20 -100 
12 20 -100 
13 20 -100 
14 20 -100 
15 20 -100 
16 20 -100 
17 20 -100 
18 20 -100 
19 20 -100 
20 20 -100 
21 20 -100 
22 20 -100 
23 20 -100 
24 20 -100 
25 20 -100 
26 20 -100 
27 20 -100 
28 20 -100 
29 20 -100 
30 20 -100 
31 20 -100 
32 20 -100 
33 20 -100 
34 20 -100 
35 20 -100 
36 20 -100 
37 20 -100 
38 20 -100 
39 20 -100 
40 20 -100 
41 20 -100 
42 20 -100 
43 20 -100 
44 20 -100 
45 20 -100 
46 20 -100 
47 20 -100 
48 20 -100 
49 20 -100 

0 21 -100 
1 21 -100 
2 21 -100 
3 21 -100 
4 21 -100 
5 21 -100 
6 21 -100 
7 21 -100 
8 21 -100 
9 21 -100 
10 21 -100 
11 21 -100 
12 21 -100 
13 21 -100 
14 21 -100 
15 21 -100 
16 21 -100 
17 21 -100 
18 21 -100 
19 21 -100 
20 21 -100 
21 21 -100 
22 21 -100 
23 21 -100 
24 21 -100 
25 21 -100 
26 21 -100 
27 21 -100 
28 21 -100 
29 21 -100 
30 21 -100 
31 21 -100 
32 21 -100 
33 21 -100 
34 21 -100 
35 21 -100 
36 21 -100 
37 21 -100 
38 21 -100 
39 21 -100 
40 21 -100 
41 21 -100 
42 21 -100 
43 21 -100 
44 21 -100 
45 21 -100 
46 21 -100 
47 21 -100 
48 21 -100 
49 21 -100 

0 22 -100 
1 22 -100 
2 22 -100 
3 22 -100 
4 22 -100 
5 22 -100 
6 22 -100 
7 22 -100 
8 22 -100 
9 22 -100 
10 22 -100 
11 22 -100 
12 22 -100 
13 22 -100 
14 22 -100 
15 22 -100 
16 22 -100 
17 22 -100 
18 22 -100 
19 22 -100 
20 22 -100 
21 22 -100 
22 22 -100 
23 22 -100 
24 22 -100 
25 22 -100 
26 22 -100 
27 22 -100 
28 22 -100 
29 22 -100 
30 22 -100 
31 22 -100 
32 22 -100 
33 22 -100 
34 22 -100 
35 22 -100 
36 22 -100 
37 22 -100 
38 22 -100 
39 22 -100 
40 22 -100 
41 22 -100 
42 22 -100 
43 22 -100 
44 22 -100 
45 22 -100 
46 22 -100 
47 22 -100 
48 22 -100 
49 22 -100 

0 23 -100 
1 23 -100 
2 23 -100 
3 23 -100 
4 23 -100 
5 23 -100 
6 23 -100 
7 23 -100 
8 23 -100 
9 23 -100 
10 23 -100 
11 23 -100 
12 23 -100 
13 23 -100 
14 23 -100 
15 23 -100 
16 23 -100 
17 23 -100 
18 23 -100 
19 23 -100 
20 23 -100 
21 23 -100 
22 23 -100 
23 23 -100 
24 23 -100 
25 23 -100 
26 23 -100 
27 23 -100 
28 23 -100 
29 23 -100 
30 23 -100 
31 23 -100 
32 23 -100 
33 23 -100 
34 23 -100 
35 23 -100 
36 23 -100 
37 23 -100 
38 23 -100 
39 23 -100 
40 23 -100 
41 23 -100 
42 23 -100 
43 23 -100 
44 23 -100 
45 23 -100 
46 23 -100 
47 23 -100 
48 23 -100 
49 23 -100 

0 24 -100 
1 24 -100 
2 24 -100 
3 24 -100 
4 24 -100 
5 24 -100 
6 24 -100 
7 24 -100 
8 24 -100 
9 24 -100 
10 24 -100 
11 24 -100 
12 24 -100 
13 24 -100 
14 24 -100 
15 24 -100 
16 24 -100 
17 24 -100 
18 24 -100 
19 24 -100 
20 24 -100 
21 24 -100 
22 24 -100 
23 24 -100 
24 24 -100 
25 24 -100 
26 24 -100 
27 24 -100 
28 24 -100 
29 24 -100 
30 24 -100 
31 24 -100 
32 24 -100 
33 24 -100 
34 24 -100 
35 24 -100 
36 24 -100 
37 24 -100 
38 24 -100 
39 24 -100 
40 24 -100 
41 24 -100 
42 24 -100 
43 24 -100 
44 24 -100 
45 24 -100 
46 24 -100 
47 24 -100 
48 24 -100 
49 24 -100 

0 25 -100 
1 25 -100 
2 25 -100 
3 25 -100 
4 25 -100 
5 25 -100 
6 25 -100 
7 25 -100 
8 25 -100 
9 25 -100 
10 25 -100 
11 25 -100 
12 25 -100 
13 25 -100 
14 25 -100 
15 25 -100 
16 25 -100 
17 25 -100 
18 25 -100 
19 25 -100 
20 25 -100 
21 25 -100 
22 25 -100 
23 25 -100 
24 25 -100 
25 25 -100 
26 25 -100 
27 25 -100 
28 25 -100 
29 25 -100 
30 25 -100 
31 25 -100 
32 25 -100 
33 25 -100 
34 25 -100 
35 25 -100 
36 25 -100 
37 25 -100 
38 25 -100 
39 25 -100 
40 25 -100 
41 25 -100 
42 25 -100 
43 25 -100 
44 25 -100 
45 25 -100 
46 25 -100 
47 25 -100 
48 25 -100 
49 25 -100 

0 26 -100 
1 26 -100 
2 26 -100 
3 26 -100 
4 26 -100 
5 26 -100 
6 26 -100 
7 26 -100 
8 26 -100 
9 26 -100 
10 26 -100 
11 26 -100 
12 26 -100 
13 26 -100 
14 26 -100 
15 26 -100 
16 26 -100 
17 26 -100 
18 26 -100 
19 26 -100 
20 26 -100 
21 26 -100 
22 26 -100 
23 26 -100 
24 26 -100 
25 26 -100 
26 26 -100 
27 26 -100 
28 26 -100 
29 26 -100 
30 26 -100 
31 26 -100 
32 26 -100 
33 26 -100 
34 26 -100 
35 26 -100 
36 26 -100 
37 26 -100 
38 26 -100 
39 26 -100 
40 26 -100 
41 26 -100 
42 26 -100 
43 26 -100 
44 26 -100 
45 26 -100 
46 26 -100 
47 26 -100 
48 26 -100 
49 26 -100 

0 27 -100 
1 27 -100 
2 27 -100 
3 27 -100 
4 27 -100 
5 27 -100 
6 27 -100 
7 27 -100 
8 27 -100 
9 27 -100 
10 27 -100 
11 27 -100 
12 27 -100 
13 27 -100 
14 27 -100 
15 27 -100 
16 27 -100 
17 27 -100 
18 27 -100 
19 27 -100 
20 27 -100 
21 27 -100 
22 27 -100 
23 27 -100 
24 27 -100 
25 27 -100 
26 27 -100 
27 27 -100 
28 27 -100 
29 27 -100 
30 27 -100 
31 27 -100 
32 27 -100 
33 27 -100 
34 27 -100 
35 27 -100 
36 27 -100 
37 27 -100 
38 27 -100 
39 27 -100 
40 27 -100 
41 27 -100 
42 27 -100 
43 27 -100 
44 27 -100 
45 27 -100 
46 27 -100 
47 27 -100 
48 27 -100 
49 27 -100 

0 28 -100 
1 28 -100 
2 28 -100 
3 28 -100 
4 28 -100 
5 28 -100 
6 28 -100 
7 28 -100 
8 28 -100 
9 28 -100 
10 28 -100 
11 28 -100 
12 28 -100 
13 28 -100 
14 28 -100 
15 28 -100 
16 28 -100 
17 28 -100 
18 28 -100 
19 28 -100 
20 28 -100 
21 28 -100 
22 28 -100 
23 28 -100 
24 28 -100 
25 28 -100 
26 28 -100 
27 28 -100 
28 28 -100 
29 28 -100 
30 28 -100 
31 28 -100 
32 28 -100 
33 28 -100 
34 28 -100 
35 28 -100 
36 28 -100 
37 28 -100 
38 28 -100 
39 28 -100 
40 28 -100 
41 28 -100 
42 28 -100 
43 28 -100 
44 28 -100 
45 28 -100 
46 28 -100 
47 28 -100 
48 28 -100 
49 28 -100 

0 29 -100 
1 29 -100 
2 29 -100 
3 29 -100 
4 29 -100 
5 29 -100 
6 29 -100 
7 29 -100 
8 29 -100 
9 29 -100 
10 29 -100 
11 29 -100 
12 29 -100 
13 29 -100 
14 29 -100 
15 29 -100 
16 29 -100 
17 29 -100 
18 29 -100 
19 29 -100 
20 29 -100 
21 29 -100 
22 29 -100 
23 29 -100 
24 29 -100 
25 29 -100 
26 29 -100 
27 29 -100 
28 29 -100 
29 29 -100 
30 29 -100 
31 29 -100 
32 29 -100 
33 29 -100 
34 29 -100 
35 29 -100 
36 29 -100 
37 29 -100 
38 29 -100 
39 29 -100 
40 29 -100 
41 29 -100 
42 29 -100 
43 29 -100 
44 29 -100 
45 29 -100 
46 29 -100 
47 29 -100 
48 29 -100 
49 29 -100 

0 30 -100 
1 30 -100 
2 30 -100 
3 30 -100 
4 30 -100 
5 30 -100 
6 30 -100 
7 30 -100 
8 30 -100 
9 30 -100 
10 30 -100 
11 30 -100 
12 30 -100 
13 30 -100 
14 30 -100 
15 30 -100 
16 30 -100 
17 30 -100 
18 30 -100 
19 30 -100 
20 30 -100 
21 30 -100 
22 30 -100 
23 30 -100 
24 30 -100 
25 30 -100 
26 30 -100 
27 30 -100 
28 30 -100 
29 30 -100 
30 30 -100 
31 30 -100 
32 30 -100 
33 30 -100 
34 30 -100 
35 30 -100 
36 30 -100 
37 30 -100 
38 30 -100 
39 30 -100 
40 30 -100 
41 30 -100 
42 30 -100 
43 30 -100 
44 30 -100 
45 30 -100 
46 30 -100 
47 30 -100 
48 30 -100 
49 30 -100 

0 31 -100 
1 31 -100 
2 31 -100 
3 31 -100 
4 31 -100 
5 31 -100 
6 31 -100 
7 31 -100 
8 31 -100 
9 31 -100 
10 31 -100 
11 31 -100 
12 31 -100 
13 31 -100 
14 31 -100 
15 31 -100 
16 31 -100 
17 31 -100 
18 31 -100 
19 31 -100 
20 31 -100 
21 31 -100 
22 31 -100 
23 31 -100 
24 31 -100 
25 31 -100 
26 31 -100 
27 31 -100 
28 31 -100 
29 31 -100 
30 31 -100 
31 31 -100 
32 31 -100 
33 31 -100 
34 31 -100 
35 31 -100 
36 31 -100 
37 31 -100 
38 31 -100 
39 31 -100 
40 31 -100 
41 31 -100 
42 31 -100 
43 31 -100 
44 31 -100 
45 31 -100 
46 31 -100 
47 31 -100 
48 31 -100 
49 31 -100 

0 32 -100 
1 32 -100 
2 32 -100 
3 32 -100 
4 32 -100 
5 32 -100 
6 32 -100 
7 32 -100 
8 32 -100 
9 32 -100 
10 32 -100 
11 32 -100 
12 32 -100 
13 32 -100 
14 32 -100 
15 32 -100 
16 32 -100 
17 32 -100 
18 32 -100 
19 32 -100 
20 32 -100 
21 32 -100 
22 32 -100 
23 32 -100 
24 32 -100 
25 32 -100 
26 32 -100 
27 32 -100 
28 32 -100 
29 32 -100 
30 32 -100 
31 32 -100 
32 32 -100 
33 32 -100 
34 32 -100 
35 32 -100 
36 32 -100 
37 32 -100 
38 32 -100 
39 32 -100 
40 32 -100 
41 32 -100 
42 32 -100 
43 32 -100 
44 32 -100 
45 32 -100 
46 32 -100 
47 32 -100 
48 32 -100 
49 32 -100 

0 33 -100 
1 33 -100 
2 33 -100 
3 33 -100 
4 33 -100 
5 33 -100 
6 33 -100 
7 33 -100 
8 33 -100 
9 33 -100 
10 33 -100 
11 33 -100 
12 33 -100 
13 33 -100 
14 33 -100 
15 33 -100 
16 33 -100 
17 33 -100 
18 33 -100 
19 33 -100 
20 33 -100 
21 33 -100 
22 33 -100 
23 33 -100 
24 33 -100 
25 33 -100 
26 33 -100 
27 33 -100 
28 33 -100 
29 33 -100 
30 33 -100 
31 33 -100 
32 33 -100 
33 33 -100 
34 33 -100 
35 33 -100 
36 33 -100 
37 33 -100 
38 33 -100 
39 33 -100 
40 33 -100 
41 33 -100 
42 33 -100 
43 33 -100 
44 33 -100 
45 33 -100 
46 33 -100 
47 33 -100 
48 33 -100 
49 33 -100 

0 34 -100 
1 34 -100 
2 34 -100 
3 34 -100 
4 34 -100 
5 34 -100 
6 34 -100 
7 34 -100 
8 34 -100 
9 34 -100 
10 34 -100 
11 34 -100 
12 34 -100 
13 34 -100 
14 34 -100 
15 34 -100 
16 34 -100 
17 34 -100 
18 34 -100 
19 34 -100 
20 34 -100 
21 34 -100 
22 34 -100 
23 34 -100 
24 34 -100 
25 34 -100 
26 34 -100 
27 34 -100 
28 34 -100 
29 34 -100 
30 34 -100 
31 34 -100 
32 34 -100 
33 34 -100 
34 34 -100 
35 34 -100 
36 34 -100 
37 34 -100 
38 34 -100 
39 34 -100 
40 34 -100 
41 34 -100 
42 34 -100 
43 34 -100 
44 34 -100 
45 34 -100 
46 34 -100 
47 34 -100 
48 34 -100 
49 34 -100 

0 35 -54.07 
1 35 -53.76 
2 35 -53.42 
3 35 -52.96 
4 35 -52.44 
5 35 -51.88 
6 35 -51.28 
7 35 -50.67 
8 35 -50.03 
9 35 -49.38 
10 35 -48.72 
11 35 -48.04 
12 35 -47.35 
13 35 -46.65 
14 35 -45.95 
15 35 -45.23 
16 35 -44.52 
17 35 -43.78 
18 35 -43.05 
19 35 -42.30 
20 35 -41.55 
21 35 -40.81 
22 35 -40.04 
23 35 -39.30 
24 35 -38.51 
25 35 -37.75 
26 35 -36.97 
27 35 -36.18 
28 35 -35.43 
29 35 -34.59 
30 35 -33.86 
31 35 -33.01 
32 35 -32.25 
33 35 -31.44 
34 35 -30.60 
35 35 -29.93 
36 35 -28.94 
37 35 -28.32 
38 35 -27.32 
39 35 -26.59 
40 35 -25.79 
41 35 -24.82 
42 35 -24.23 
43 35 -23.18 
44 35 -22.56 
45 35 -21.44 
46 35 -20.75 
47 35 -19.79 
48 35 -19.39 
49 35 -18.92 

0 36 -53.14 
1 36 -52.83 
2 36 -52.48 
3 36 -52.03 
4 36 -51.51 
5 36 -50.95 
6 36 -50.35 
7 36 -49.74 
8 36 -49.10 
9 36 -48.45 
10 36 -47.78 
11 36 -47.11 
12 36 -46.42 
13 36 -45.72 
14 36 -45.02 
15 36 -44.30 
16 36 -43.58 
17 36 -42.85 
18 36 -42.12 
19 36 -41.37 
20 36 -40.62 
21 36 -39.88 
22 36 -39.10 
23 36 -38.37 
24 36 -37.57 
25 36 -36.82 
26 36 -36.04 
27 36 -35.24 
28 36 -34.50 
29 36 -33.66 
30 36 -32.93 
31 36 -32.08 
32 36 -31.32 
33 36 -30.51 
34 36 -29.67 
35 36 -28.96 
36 36 -28.45 
37 36 -27.38 
38 36 -26.39 
39 36 -25.65 
40 36 -24.86 
41 36 -23.89 
42 36 -23.31 
43 36 -22.25 
44 36 -21.63 
45 36 -20.51 
46 36 -19.81 
47 36 -18.87 
48 36 -18.44 
49 36 -18.00 

0 37 -51.54 
1 37 -51.23 
2 37 -50.88 
3 37 -50.43 
4 37 -49.91 
5 37 -49.34 
6 37 -48.75 
7 37 -48.14 
8 37 -47.50 
9 37 -46.85 
10 37 -46.18 
11 37 -45.51 
12 37 -44.82 
13 37 -44.12 
14 37 -43.42 
15 37 -42.70 
16 37 -41.98 
17 37 -41.25 
18 37 -40.52 
19 37 -39.77 
20 37 -39.02 
21 37 -38.28 
22 37 -37.50 
23 37 -36.77 
24 37 -35.97 
25 37 -35.22 
26 37 -34.44 
27 37 -33.64 
28 37 -32.90 
29 37 -32.06 
30 37 -31.33 
31 37 -30.48 
32 37 -29.72 
33 37 -28.90 
34 37 -28.07 
35 37 -27.36 
36 37 -26.41 
37 37 -25.80 
38 37 -24.79 
39 37 -24.05 
40 37 -23.25 
41 37 -22.29 
42 37 -21.69 
43 37 -20.65 
44 37 -20.03 
45 37 -18.91 
46 37 -18.22 
47 37 -17.26 
48 37 -16.86 
49 37 -16.38 

0 38 -50.36 
1 38 -50.05 
2 38 -49.71 
3 38 -49.25 
4 38 -48.73 
5 38 -48.17 
6 38 -47.58 
7 38 -46.96 
8 38 -46.33 
9 38 -45.68 
10 38 -45.01 
11 38 -44.33 
12 38 -43.64 
13 38 -42.95 
14 38 -42.24 
15 38 -41.52 
16 38 -40.81 
17 38 -40.07 
18 38 -39.34 
19 38 -38.60 
20 38 -37.85 
21 38 -37.11 
22 38 -36.33 
23 38 -35.59 
24 38 -34.80 
25 38 -34.04 
26 38 -33.27 
27 38 -32.47 
28 38 -31.72 
29 38 -30.88 
30 38 -30.15 
31 38 -29.30 
32 38 -28.54 
33 38 -27.73 
34 38 -26.90 
35 38 -26.18 
36 38 -25.23 
37 38 -24.61 
38 38 -26.37 
39 38 -22.88 
40 38 -22.08 
41 38 -21.11 
42 38 -20.53 
43 38 -19.47 
44 38 -18.85 
45 38 -17.74 
46 38 -17.04 
47 38 -16.09 
48 38 -15.67 
49 38 -15.22 

0 39 -48.84 
1 39 -48.53 
2 39 -48.18 
3 39 -47.73 
4 39 -47.21 
5 39 -46.65 
6 39 -46.05 
7 39 -45.44 
8 39 -44.80 
9 39 -44.15 
10 39 -43.48 
11 39 -42.81 
12 39 -42.12 
13 39 -41.42 
14 39 -40.72 
15 39 -40.00 
16 39 -39.28 
17 39 -38.55 
18 39 -37.82 
19 39 -37.07 
20 39 -36.32 
21 39 -35.58 
22 39 -34.80 
23 39 -34.07 
24 39 -33.27 
25 39 -32.52 
26 39 -31.74 
27 39 -30.94 
28 39 -30.20 
29 39 -29.36 
30 39 -28.63 
31 39 -27.78 
32 39 -27.02 
33 39 -26.21 
34 39 -25.37 
35 39 -24.66 
36 39 -23.71 
37 39 -23.08 
38 39 -22.09 
39 39 -21.36 
40 39 -20.56 
41 39 -19.59 
42 39 -19.00 
43 39 -17.95 
44 39 -17.33 
45 39 -16.21 
46 39 -15.53 
47 39 -14.56 
48 39 -14.17 
49 39 -13.68 

0 40 -47.74 
1 40 -47.43 
2 40 -47.09 
3 40 -46.63 
4 40 -46.11 
5 40 -45.55 
6 40 -44.96 
7 40 -44.34 
8 40 -43.71 
9 40 -43.06 
10 40 -42.39 
11 40 -41.71 
12 40 -41.02 
13 40 -40.33 
14 40 -39.62 
15 40 -38.90 
16 40 -38.19 
17 40 -37.45 
18 40 -36.72 
19 40 -35.98 
20 40 -35.23 
21 40 -34.49 
22 40 -33.71 
23 40 -32.97 
24 40 -32.18 
25 40 -31.42 
26 40 -30.65 
27 40 -29.85 
28 40 -29.10 
29 40 -28.26 
30 40 -27.53 
31 40 -26.68 
32 40 -25.92 
33 40 -25.11 
34 40 -24.28 
35 40 -23.56 
36 40 -22.61 
37 40 -21.99 
38 40 -20.99 
39 40 -20.26 
40 40 -19.81 
41 40 -18.49 
42 40 -17.91 
43 40 -16.85 
44 40 -16.23 
45 40 -15.12 
46 40 -14.42 
47 40 -13.47 
48 40 -13.05 
49 40 -12.60 

0 41 -46.31 
1 41 -46.00 
2 41 -45.65 
3 41 -45.20 
4 41 -44.68 
5 41 -44.11 
6 41 -43.52 
7 41 -42.90 
8 41 -42.27 
9 41 -41.62 
10 41 -40.95 
11 41 -40.28 
12 41 -39.59 
13 41 -38.89 
14 41 -38.19 
15 41 -37.47 
16 41 -36.75 
17 41 -36.01 
18 41 -35.29 
19 41 -34.54 
20 41 -33.79 
21 41 -33.05 
22 41 -32.27 
23 41 -31.53 
24 41 -30.74 
25 41 -29.99 
26 41 -29.21 
27 41 -28.41 
28 41 -27.67 
29 41 -26.83 
30 41 -26.09 
31 41 -25.25 
32 41 -24.48 
33 41 -23.67 
34 41 -22.84 
35 41 -22.13 
36 41 -21.17 
37 41 -20.55 
38 41 -19.56 
39 41 -18.82 
40 41 -18.02 
41 41 -17.06 
42 41 -16.46 
43 41 -15.42 
44 41 -14.79 
45 41 -13.68 
46 41 -12.99 
47 41 -12.03 
48 41 -11.63 
49 41 -11.15 

0 42 -45.31 
1 42 -45.00 
2 42 -44.65 
3 42 -44.20 
4 42 -43.68 
5 42 -43.11 
6 42 -42.52 
7 42 -41.90 
8 42 -41.27 
9 42 -40.62 
10 42 -39.95 
11 42 -39.28 
12 42 -38.59 
13 42 -37.89 
14 42 -37.19 
15 42 -36.47 
16 42 -35.75 
17 42 -35.01 
18 42 -34.29 
19 42 -33.54 
20 42 -32.79 
21 42 -32.05 
22 42 -31.27 
23 42 -30.53 
24 42 -29.74 
25 42 -28.99 
26 42 -28.21 
27 42 -27.41 
28 42 -26.67 
29 42 -25.83 
30 42 -25.10 
31 42 -24.25 
32 42 -23.48 
33 42 -22.68 
34 42 -21.84 
35 42 -21.13 
36 42 -20.18 
37 42 -19.55 
38 42 -18.56 
39 42 -17.82 
40 42 -17.03 
41 42 -16.05 
42 42 -15.47 
43 42 -14.42 
44 42 -13.79 
45 42 -12.68 
46 42 -11.98 
47 42 -11.03 
48 42 -10.61 
49 42 -10.17 

0 43 -43.98 
1 43 -43.67 
2 43 -43.32 
3 43 -42.87 
4 43 -42.35 
5 43 -41.78 
6 43 -41.19 
7 43 -40.58 
8 43 -39.94 
9 43 -39.29 
10 43 -38.62 
11 43 -37.95 
12 43 -37.26 
13 43 -36.56 
14 43 -35.86 
15 43 -35.14 
16 43 -34.42 
17 43 -33.69 
18 43 -32.96 
19 43 -32.21 
20 43 -31.46 
21 43 -30.72 
22 43 -29.94 
23 43 -29.21 
24 43 -28.41 
25 43 -27.66 
26 43 -26.88 
27 43 -26.08 
28 43 -25.34 
29 43 -24.50 
30 43 -23.77 
31 43 -22.92 
32 43 -22.16 
33 43 -21.35 
34 43 -20.51 
35 43 -19.80 
36 43 -18.85 
37 43 -18.22 
38 43 -17.23 
39 43 -16.50 
40 43 -15.69 
41 43 -14.73 
42 43 -14.13 
43 43 -13.09 
44 43 -12.47 
45 43 -11.35 
46 43 -10.67 
47 43 -9.70 
48 43 -9.31 
49 43 -8.82 

0 44 -43.10 
1 44 -42.79 
2 44 -42.45 
3 44 -42.00 
4 44 -41.48 
5 44 -40.91 
6 44 -40.32 
7 44 -39.70 
8 44 -39.07 
9 44 -38.42 
10 44 -37.75 
11 44 -37.08 
12 44 -36.39 
13 44 -35.69 
14 44 -34.98 
15 44 -34.26 
16 44 -33.55 
17 44 -32.81 
18 44 -32.08 
19 44 -31.34 
20 44 -30.59 
21 44 -29.85 
22 44 -29.07 
23 44 -28.33 
24 44 -27.54 
25 44 -26.79 
26 44 -26.01 
27 44 -25.21 
28 44 -24.47 
29 44 -23.62 
30 44 -22.89 
31 44 -22.05 
32 44 -21.28 
33 44 -20.47 
34 44 -19.64 
35 44 -18.93 
36 44 -17.97 
37 44 -17.35 
38 44 -16.36 
39 44 -15.62 
40 44 -14.83 
41 44 -13.85 
42 44 -13.27 
43 44 -12.21 
44 44 -11.59 
45 44 -10.48 
46 44 -9.78 
47 44 -8.83 
48 44 -8.40 
49 44 -7.97 

0 45 -41.92 
1 45 -41.61 
2 45 -41.27 
3 45 -40.81 
4 45 -40.29 
5 45 -39.73 
6 45 -39.14 
7 45 -38.52 
8 45 -37.89 
9 45 -37.24 
10 45 -36.57 
11 45 -35.89 
12 45 -35.20 
13 45 -34.51 
14 45 -33.80 
15 45 -33.08 
16 45 -32.37 
17 45 -31.63 
18 45 -30.90 
19 45 -30.16 
20 45 -29.41 
21 45 -28.67 
22 45 -27.89 
23 45 -27.15 
24 45 -26.36 
25 45 -25.60 
26 45 -24.83 
27 45 -24.03 
28 45 -23.28 
29 45 -22.44 
30 45 -21.71 
31 45 -20.86 
32 45 -20.10 
33 45 -19.29 
34 45 -18.46 
35 45 -17.74 
36 45 -16.79 
37 45 -16.17 
38 45 -15.17 
39 45 -14.44 
40 45 -13.64 
41 45 -12.67 
42 45 -12.08 
43 45 -11.04 
44 45 -10.41 
45 45 -9.29 
46 45 -8.61 
47 45 -7.64 
48 45 -7.26 
49 45 -6.76 

0 46 -41.23 
1 46 -40.92 
2 46 -40.57 
3 46 -40.12 
4 46 -39.60 
5 46 -39.03 
6 46 -38.44 
7 46 -37.82 
8 46 -37.19 
9 46 -36.54 
10 46 -35.87 
11 46 -35.20 
12 46 -34.51 
13 46 -33.81 
14 46 -33.11 
15 46 -32.39 
16 46 -31.67 
17 46 -30.93 
18 46 -30.21 
19 46 -29.46 
20 46 -28.71 
21 46 -27.97 
22 46 -27.19 
23 46 -26.45 
24 46 -25.66 
25 46 -24.91 
26 46 -24.13 
27 46 -23.33 
28 46 -22.59 
29 46 -21.75 
30 46 -21.02 
31 46 -20.17 
32 46 -19.40 
33 46 -18.60 
34 46 -17.76 
35 46 -17.05 
36 46 -16.10 
37 46 -15.47 
38 46 -14.48 
39 46 -13.74 
40 46 -12.95 
41 46 -11.97 
42 46 -11.40 
43 46 -10.34 
44 46 -9.71 
45 46 -8.60 
46 46 -7.89 
47 46 -6.96 
48 46 -6.52 
49 46 -6.10 

0 47 -40.27 
1 47 -39.96 
2 47 -39.61 
3 47 -39.16 
4 47 -38.64 
5 47 -38.08 
6 47 -37.48 
7 47 -36.87 
8 47 -36.23 
9 47 -35.58 
10 47 -34.91 
11 47 -34.24 
12 47 -33.55 
13 47 -32.85 
14 47 -32.15 
15 47 -31.43 
16 47 -30.71 
17 47 -29.98 
18 47 -29.25 
19 47 -28.50 
20 47 -27.75 
21 47 -27.01 
22 47 -26.23 
23 47 -25.50 
24 47 -24.70 
25 47 -23.95 
26 47 -23.17 
27 47 -22.37 
28 47 -21.63 
29 47 -20.79 
30 47 -20.06 
31 47 -19.21 
32 47 -18.45 
33 47 -17.63 
34 47 -16.80 
35 47 -16.09 
36 47 -15.14 
37 47 -14.51 
38 47 -13.52 
39 47 -12.79 
40 47 -11.98 
41 47 -11.02 
42 47 -10.42 
43 47 -9.38 
44 47 -8.76 
45 47 -7.64 
46 47 -6.96 
47 47 -5.99 
48 47 -5.61 
49 47 -5.10 

0 48 -39.88 
1 48 -39.57 
2 48 -39.23 
3 48 -38.77 
4 48 -38.25 
5 48 -37.69 
6 48 -37.09 
7 48 -36.48 
8 48 -35.84 
9 48 -35.19 
10 48 -34.53 
11 48 -33.85 
12 48 -33.16 
13 48 -32.46 
14 48 -31.76 
15 48 -31.04 
16 48 -30.33 
17 48 -29.59 
18 48 -28.86 
19 48 -28.12 
20 48 -27.36 
21 48 -26.62 
22 48 -25.85 
23 48 -25.11 
24 48 -24.32 
25 48 -23.56 
26 48 -22.79 
27 48 -21.98 
28 48 -21.24 
29 48 -20.40 
30 48 -19.67 
31 48 -18.82 
32 48 -18.05 
33 48 -17.25 
34 48 -16.41 
35 48 -15.71 
36 48 -14.75 
37 48 -14.12 
38 48 -13.13 
39 48 -12.39 
40 48 -11.61 
41 48 -10.62 
42 48 -10.07 
43 48 -8.98 
44 48 -8.37 
45 48 -7.26 
46 48 -6.53 
47 48 -5.62 
48 48 -5.14 
49 48 -4.79 

0 49 -39.41 
1 49 -39.10 
2 49 -38.75 
3 49 -38.30 
4 49 -37.78 
5 49 -37.21 
6 49 -36.62 
7 49 -36.01 
8 49 -35.37 
9 49 -34.72 
10 49 -34.05 
11 49 -33.38 
12 49 -32.69 
13 49 -31.99 
14 49 -31.29 
15 49 -30.57 
16 49 -29.85 
17 49 -29.11 
18 49 -28.39 
19 49 -27.64 
20 49 -26.89 
21 49 -26.15 
22 49 -25.37 
23 49 -24.63 
24 49 -23.84 
25 49 -23.09 
26 49 -22.31 
27 49 -21.51 
28 49 -20.77 
29 49 -19.93 
30 49 -19.20 
31 49 -18.35 
32 49 -17.59 
33 49 -16.77 
34 49 -15.95 
35 49 -15.22 
36 49 -14.28 
37 49 -13.65 
38 49 -12.66 
39 49 -11.93 
40 49 -11.11 
41 49 -10.17 
42 49 -9.54 
43 49 -8.53 
44 49 -7.90 
45 49 -6.78 
46 49 -6.12 
47 49 -5.12 
48 49 -4.79 
49 49 -4.21 


==> figs/contour_term2_DE_m=100nu=1.dat <==
0 0 -37.28 
1 0 -36.97 
2 0 -36.63 
3 0 -36.17 
4 0 -35.65 
5 0 -35.09 
6 0 -34.50 
7 0 -33.88 
8 0 -33.24 
9 0 -32.60 
10 0 -31.93 
11 0 -31.25 
12 0 -30.56 
13 0 -29.87 
14 0 -29.16 
15 0 -28.44 
16 0 -27.73 
17 0 -26.99 
18 0 -26.26 
19 0 -25.52 
20 0 -24.77 
21 0 -24.02 
22 0 -23.25 
23 0 -22.51 
24 0 -21.72 
25 0 -20.96 
26 0 -20.19 
27 0 -19.39 
28 0 -18.64 
29 0 -17.80 
30 0 -17.07 
31 0 -16.22 
32 0 -15.46 
33 0 -14.65 
34 0 -13.82 
35 0 -13.10 
36 0 -12.15 
37 0 -11.53 
38 0 -10.53 
39 0 -9.80 
40 0 -9.00 
41 0 -8.03 
42 0 -7.44 
43 0 -6.40 
44 0 -5.77 
45 0 -4.65 
46 0 -3.97 
47 0 -3.00 
48 0 -2.60 
49 0 -2.13 

0 1 -38.13 
1 1 -37.82 
2 1 -37.47 
3 1 -37.02 
4 1 -36.50 
5 1 -35.93 
6 1 -35.34 
7 1 -34.72 
8 1 -34.09 
9 1 -33.44 
10 1 -32.78 
11 1 -32.10 
12 1 -31.41 
13 1 -30.71 
14 1 -30.00 
15 1 -29.29 
16 1 -28.56 
17 1 -27.84 
18 1 -27.10 
19 1 -26.36 
20 1 -25.61 
21 1 -24.86 
22 1 -24.11 
23 1 -23.33 
24 1 -22.59 
25 1 -21.79 
26 1 -21.03 
27 1 -20.25 
28 1 -19.45 
29 1 -18.70 
30 1 -17.86 
31 1 -17.12 
32 1 -16.27 
33 1 -15.50 
34 1 -14.69 
35 1 -13.85 
36 1 -13.14 
37 1 -12.18 
38 1 -11.56 
39 1 -10.56 
40 1 -9.82 
41 1 -9.02 
42 1 -8.05 
43 1 -7.46 
44 1 -6.41 
45 1 -5.78 
46 1 -4.66 
47 1 -3.98 
48 1 -3.01 
49 1 -2.61 

0 2 -38.97 
1 2 -38.66 
2 2 -38.32 
3 2 -37.86 
4 2 -37.34 
5 2 -36.78 
6 2 -36.19 
7 2 -35.57 
8 2 -34.94 
9 2 -34.28 
10 2 -33.62 
11 2 -32.94 
12 2 -32.25 
13 2 -31.56 
14 2 -30.85 
15 2 -30.14 
16 2 -29.42 
17 2 -28.68 
18 2 -27.95 
19 2 -27.20 
20 2 -26.46 
21 2 -25.71 
22 2 -24.94 
23 2 -24.20 
24 2 -23.41 
25 2 -22.66 
26 2 -21.86 
27 2 -21.10 
28 2 -20.31 
29 2 -19.51 
30 2 -18.76 
31 2 -17.91 
32 2 -17.17 
33 2 -16.32 
34 2 -15.55 
35 2 -14.73 
36 2 -13.89 
37 2 -13.18 
38 2 -12.21 
39 2 -11.59 
40 2 -10.59 
41 2 -9.84 
42 2 -9.05 
43 2 -8.07 
44 2 -7.48 
45 2 -6.43 
46 2 -5.79 
47 2 -4.67 
48 2 -3.98 
49 2 -3.02 

0 3 -39.82 
1 3 -39.51 
2 3 -39.17 
3 3 -38.71 
4 3 -38.19 
5 3 -37.63 
6 3 -37.03 
7 3 -36.42 
8 3 -35.78 
9 3 -35.13 
10 3 -34.47 
11 3 -33.79 
12 3 -33.10 
13 3 -32.40 
14 3 -31.70 
15 3 -30.98 
16 3 -30.26 
17 3 -29.54 
18 3 -28.79 
19 3 -28.06 
20 3 -27.30 
21 3 -26.56 
22 3 -25.80 
23 3 -25.03 
24 3 -24.28 
25 3 -23.48 
26 3 -22.73 
27 3 -21.93 
28 3 -21.16 
29 3 -20.38 
30 3 -19.56 
31 3 -18.81 
32 3 -17.96 
33 3 -17.22 
34 3 -16.36 
35 3 -15.59 
36 3 -14.77 
37 3 -13.92 
38 3 -13.21 
39 3 -12.24 
40 3 -11.62 
41 3 -10.62 
42 3 -9.86 
43 3 -9.07 
44 3 -8.09 
45 3 -7.50 
46 3 -6.44 
47 3 -5.81 
48 3 -4.68 
49 3 -3.99 

0 4 -40.67 
1 4 -40.36 
2 4 -40.02 
3 4 -39.56 
4 4 -39.04 
5 4 -38.48 
6 4 -37.88 
7 4 -37.27 
8 4 -36.63 
9 4 -35.98 
10 4 -35.32 
11 4 -34.64 
12 4 -33.95 
13 4 -33.26 
14 4 -32.55 
15 4 -31.84 
16 4 -31.11 
17 4 -30.38 
18 4 -29.65 
19 4 -28.90 
20 4 -28.16 
21 4 -27.40 
22 4 -26.65 
23 4 -25.89 
24 4 -25.11 
25 4 -24.36 
26 4 -23.56 
27 4 -22.80 
28 4 -22.00 
29 4 -21.22 
30 4 -20.44 
31 4 -19.62 
32 4 -18.87 
33 4 -18.01 
34 4 -17.26 
35 4 -16.40 
36 4 -15.63 
37 4 -14.81 
38 4 -13.96 
39 4 -13.25 
40 4 -12.27 
41 4 -11.64 
42 4 -10.64 
43 4 -9.88 
44 4 -9.09 
45 4 -8.10 
46 4 -7.51 
47 4 -6.46 
48 4 -5.82 
49 4 -4.69 

0 5 -41.52 
1 5 -41.21 
2 5 -40.87 
3 5 -40.41 
4 5 -39.89 
5 5 -39.33 
6 5 -38.74 
7 5 -38.12 
8 5 -37.48 
9 5 -36.83 
10 5 -36.17 
11 5 -35.49 
12 5 -34.80 
13 5 -34.10 
14 5 -33.40 
15 5 -32.68 
16 5 -31.96 
17 5 -31.23 
18 5 -30.50 
19 5 -29.76 
20 5 -29.00 
21 5 -28.26 
22 5 -27.49 
23 5 -26.74 
24 5 -25.97 
25 5 -25.19 
26 5 -24.43 
27 5 -23.63 
28 5 -22.87 
29 5 -22.06 
30 5 -21.28 
31 5 -20.50 
32 5 -19.67 
33 5 -18.92 
34 5 -18.06 
35 5 -17.31 
36 5 -16.45 
37 5 -15.66 
38 5 -14.85 
39 5 -13.99 
40 5 -13.28 
41 5 -12.30 
42 5 -11.67 
43 5 -10.67 
44 5 -9.90 
45 5 -9.12 
46 5 -8.12 
47 5 -7.53 
48 5 -6.47 
49 5 -5.83 

0 6 -42.37 
1 6 -42.06 
2 6 -41.72 
3 6 -41.27 
4 6 -40.74 
5 6 -40.18 
6 6 -39.59 
7 6 -38.97 
8 6 -38.34 
9 6 -37.69 
10 6 -37.02 
11 6 -36.34 
12 6 -35.66 
13 6 -34.96 
14 6 -34.25 
15 6 -33.54 
16 6 -32.81 
17 6 -32.09 
18 6 -31.35 
19 6 -30.61 
20 6 -29.87 
21 6 -29.10 
22 6 -28.36 
23 6 -27.59 
24 6 -26.82 
25 6 -26.05 
26 6 -25.27 
27 6 -24.51 
28 6 -23.70 
29 6 -22.94 
30 6 -22.12 
31 6 -21.34 
32 6 -20.55 
33 6 -19.72 
34 6 -18.97 
35 6 -18.10 
36 6 -17.35 
37 6 -16.49 
38 6 -15.70 
39 6 -14.89 
40 6 -14.02 
41 6 -13.32 
42 6 -12.33 
43 6 -11.70 
44 6 -10.69 
45 6 -9.92 
46 6 -9.14 
47 6 -8.14 
48 6 -7.55 
49 6 -6.49 

0 7 -43.23 
1 7 -42.92 
2 7 -42.57 
3 7 -42.12 
4 7 -41.60 
5 7 -41.04 
6 7 -40.44 
7 7 -39.83 
8 7 -39.19 
9 7 -38.54 
10 7 -37.88 
11 7 -37.20 
12 7 -36.51 
13 7 -35.81 
14 7 -35.11 
15 7 -34.39 
16 7 -33.67 
17 7 -32.94 
18 7 -32.21 
19 7 -31.46 
20 7 -30.71 
21 7 -29.97 
22 7 -29.20 
23 7 -28.45 
24 7 -27.67 
25 7 -26.91 
26 7 -26.13 
27 7 -25.34 
28 7 -24.58 
29 7 -23.76 
30 7 -23.00 
31 7 -22.19 
32 7 -21.40 
33 7 -20.61 
34 7 -19.77 
35 7 -19.02 
36 7 -18.15 
37 7 -17.39 
38 7 -16.53 
39 7 -15.74 
40 7 -14.92 
41 7 -14.05 
42 7 -13.35 
43 7 -12.35 
44 7 -11.72 
45 7 -10.72 
46 7 -9.94 
47 7 -9.16 
48 7 -8.15 
49 7 -7.56 

0 8 -44.09 
1 8 -43.78 
2 8 -43.43 
3 8 -42.98 
4 8 -42.46 
5 8 -41.89 
6 8 -41.30 
7 8 -40.68 
8 8 -40.05 
9 8 -39.40 
10 8 -38.73 
11 8 -38.05 
12 8 -37.37 
13 8 -36.67 
14 8 -35.96 
15 8 -35.25 
16 8 -34.52 
17 8 -33.80 
18 8 -33.06 
19 8 -32.32 
20 8 -31.57 
21 8 -30.82 
22 8 -30.07 
23 8 -29.29 
24 8 -28.54 
25 8 -27.76 
26 8 -26.99 
27 8 -26.21 
28 8 -25.41 
29 8 -24.65 
30 8 -23.83 
31 8 -23.06 
32 8 -22.24 
33 8 -21.45 
34 8 -20.66 
35 8 -19.82 
36 8 -19.06 
37 8 -18.19 
38 8 -17.44 
39 8 -16.57 
40 8 -15.77 
41 8 -14.96 
42 8 -14.08 
43 8 -13.38 
44 8 -12.38 
45 8 -11.75 
46 8 -10.74 
47 8 -9.96 
48 8 -9.18 
49 8 -8.17 

0 9 -44.94 
1 9 -44.63 
2 9 -44.29 
3 9 -43.83 
4 9 -43.31 
5 9 -42.75 
6 9 -42.16 
7 9 -41.54 
8 9 -40.91 
9 9 -40.26 
10 9 -39.59 
11 9 -38.91 
12 9 -38.22 
13 9 -37.53 
14 9 -36.82 
15 9 -36.11 
16 9 -35.39 
17 9 -34.65 
18 9 -33.92 
19 9 -33.18 
20 9 -32.43 
21 9 -31.68 
22 9 -30.92 
23 9 -30.16 
24 9 -29.38 
25 9 -28.62 
26 9 -27.84 
27 9 -27.06 
28 9 -26.28 
29 9 -25.48 
30 9 -24.71 
31 9 -23.89 
32 9 -23.12 
33 9 -22.30 
34 9 -21.50 
35 9 -20.71 
36 9 -19.87 
37 9 -19.11 
38 9 -18.23 
39 9 -17.48 
40 9 -16.61 
41 9 -15.81 
42 9 -15.00 
43 9 -14.11 
44 9 -13.41 
45 9 -12.41 
46 9 -11.77 
47 9 -10.77 
48 9 -9.98 
49 9 -9.20 

0 10 -45.80 
1 10 -45.49 
2 10 -45.15 
3 10 -44.69 
4 10 -44.17 
5 10 -43.61 
6 10 -43.02 
7 10 -42.40 
8 10 -41.77 
9 10 -41.11 
10 10 -40.45 
11 10 -39.77 
12 10 -39.09 
13 10 -38.39 
14 10 -37.68 
15 10 -36.97 
16 10 -36.24 
17 10 -35.52 
18 10 -34.78 
19 10 -34.04 
20 10 -33.29 
21 10 -32.54 
22 10 -31.78 
23 10 -31.01 
24 10 -30.25 
25 10 -29.47 
26 10 -28.71 
27 10 -27.92 
28 10 -27.14 
29 10 -26.36 
30 10 -25.55 
31 10 -24.78 
32 10 -23.96 
33 10 -23.18 
34 10 -22.36 
35 10 -21.56 
36 10 -20.76 
37 10 -19.91 
38 10 -19.16 
39 10 -18.28 
40 10 -17.52 
41 10 -16.64 
42 10 -15.84 
43 10 -15.03 
44 10 -14.14 
45 10 -13.44 
46 10 -12.43 
47 10 -11.79 
48 10 -10.79 
49 10 -9.99 

0 11 -46.66 
1 11 -46.35 
2 11 -46.01 
3 11 -45.55 
4 11 -45.03 
5 11 -44.47 
6 11 -43.88 
7 11 -43.26 
8 11 -42.63 
9 11 -41.97 
10 11 -41.31 
11 11 -40.63 
12 11 -39.94 
13 11 -39.25 
14 11 -38.54 
15 11 -37.83 
16 11 -37.10 
17 11 -36.37 
18 11 -35.64 
19 11 -34.90 
20 11 -34.15 
21 11 -33.40 
22 11 -32.64 
23 11 -31.88 
24 11 -31.11 
25 11 -30.34 
26 11 -29.56 
27 11 -28.79 
28 11 -28.00 
29 11 -27.21 
30 11 -26.43 
31 11 -25.62 
32 11 -24.84 
33 11 -24.02 
34 11 -23.24 
35 11 -22.41 
36 11 -21.61 
37 11 -20.81 
38 11 -19.96 
39 11 -19.20 
40 11 -18.32 
41 11 -17.55 
42 11 -16.68 
43 11 -15.88 
44 11 -15.06 
45 11 -14.17 
46 11 -13.47 
47 11 -12.46 
48 11 -11.82 
49 11 -10.81 

0 12 -47.53 
1 12 -47.22 
2 12 -46.87 
3 12 -46.42 
4 12 -45.90 
5 12 -45.33 
6 12 -44.74 
7 12 -44.12 
8 12 -43.49 
9 12 -42.84 
10 12 -42.17 
11 12 -41.50 
12 12 -40.81 
13 12 -40.11 
14 12 -39.40 
15 12 -38.69 
16 12 -37.97 
17 12 -37.24 
18 12 -36.50 
19 12 -35.76 
20 12 -35.01 
21 12 -34.26 
22 12 -33.50 
23 12 -32.74 
24 12 -31.97 
25 12 -31.20 
26 12 -30.43 
27 12 -29.64 
28 12 -28.87 
29 12 -28.07 
30 12 -27.28 
31 12 -26.50 
32 12 -25.68 
33 12 -24.91 
34 12 -24.07 
35 12 -23.29 
36 12 -22.47 
37 12 -21.66 
38 12 -20.86 
39 12 -20.00 
40 12 -19.24 
41 12 -18.36 
42 12 -17.59 
43 12 -16.72 
44 12 -15.91 
45 12 -15.10 
46 12 -14.20 
47 12 -13.50 
48 12 -12.48 
49 12 -11.84 

0 13 -48.39 
1 13 -48.08 
2 13 -47.73 
3 13 -47.28 
4 13 -46.76 
5 13 -46.20 
6 13 -45.60 
7 13 -44.99 
8 13 -44.35 
9 13 -43.70 
10 13 -43.04 
11 13 -42.36 
12 13 -41.67 
13 13 -40.97 
14 13 -40.27 
15 13 -39.55 
16 13 -38.83 
17 13 -38.10 
18 13 -37.37 
19 13 -36.62 
20 13 -35.88 
21 13 -35.12 
22 13 -34.37 
23 13 -33.60 
24 13 -32.84 
25 13 -32.07 
26 13 -31.28 
27 13 -30.51 
28 13 -29.72 
29 13 -28.94 
30 13 -28.15 
31 13 -27.35 
32 13 -26.56 
33 13 -25.74 
34 13 -24.97 
35 13 -24.13 
36 13 -23.35 
37 13 -22.52 
38 13 -21.70 
39 13 -20.91 
40 13 -20.05 
41 13 -19.29 
42 13 -18.40 
43 13 -17.63 
44 13 -16.75 
45 13 -15.94 
46 13 -15.13 
47 13 -14.22 
48 13 -13.53 
49 13 -12.51 

0 14 -49.25 
1 14 -48.94 
2 14 -48.60 
3 14 -48.15 
4 14 -47.62 
5 14 -47.06 
6 14 -46.47 
7 14 -45.85 
8 14 -45.22 
9 14 -44.57 
10 14 -43.90 
11 14 -43.22 
12 14 -42.54 
13 14 -41.84 
14 14 -41.13 
15 14 -40.42 
16 14 -39.70 
17 14 -38.97 
18 14 -38.23 
19 14 -37.49 
20 14 -36.74 
21 14 -35.99 
22 14 -35.23 
23 14 -34.47 
24 14 -33.70 
25 14 -32.93 
26 14 -32.16 
27 14 -31.37 
28 14 -30.60 
29 14 -29.80 
30 14 -29.02 
31 14 -28.22 
32 14 -27.42 
33 14 -26.63 
34 14 -25.81 
35 14 -25.03 
36 14 -24.19 
37 14 -23.40 
38 14 -22.57 
39 14 -21.75 
40 14 -20.96 
41 14 -20.09 
42 14 -19.33 
43 14 -18.44 
44 14 -17.66 
45 14 -16.79 
46 14 -15.97 
47 14 -15.16 
48 14 -14.25 
49 14 -13.56 

0 15 -50.12 
1 15 -49.81 
2 15 -49.47 
3 15 -49.01 
4 15 -48.49 
5 15 -47.93 
6 15 -47.33 
7 15 -46.72 
8 15 -46.08 
9 15 -45.43 
10 15 -44.77 
11 15 -44.09 
12 15 -43.40 
13 15 -42.71 
14 15 -42.00 
15 15 -41.28 
16 15 -40.56 
17 15 -39.83 
18 15 -39.10 
19 15 -38.36 
20 15 -37.61 
21 15 -36.85 
22 15 -36.10 
23 15 -35.33 
24 15 -34.57 
25 15 -33.80 
26 15 -33.02 
27 15 -32.24 
28 15 -31.45 
29 15 -30.68 
30 15 -29.87 
31 15 -29.09 
32 15 -28.29 
33 15 -27.48 
34 15 -26.69 
35 15 -25.87 
36 15 -25.08 
37 15 -24.24 
38 15 -23.45 
39 15 -22.62 
40 15 -21.80 
41 15 -21.00 
42 15 -20.13 
43 15 -19.37 
44 15 -18.47 
45 15 -17.70 
46 15 -16.82 
47 15 -16.00 
48 15 -15.19 
49 15 -14.28 

0 16 -50.99 
1 16 -50.68 
2 16 -50.33 
3 16 -49.88 
4 16 -49.36 
5 16 -48.80 
6 16 -48.20 
7 16 -47.59 
8 16 -46.95 
9 16 -46.30 
10 16 -45.64 
11 16 -44.96 
12 16 -44.27 
13 16 -43.57 
14 16 -42.87 
15 16 -42.15 
16 16 -41.43 
17 16 -40.70 
18 16 -39.97 
19 16 -39.22 
20 16 -38.48 
21 16 -37.72 
22 16 -36.96 
23 16 -36.20 
24 16 -35.43 
25 16 -34.67 
26 16 -33.89 
27 16 -33.11 
28 16 -32.33 
29 16 -31.53 
30 16 -30.75 
31 16 -29.95 
32 16 -29.16 
33 16 -28.35 
34 16 -27.55 
35 16 -26.75 
36 16 -25.92 
37 16 -25.14 
38 16 -24.30 
39 16 -23.50 
40 16 -22.67 
41 16 -21.84 
42 16 -21.05 
43 16 -20.17 
44 16 -19.41 
45 16 -18.51 
46 16 -17.73 
47 16 -16.85 
48 16 -16.03 
49 16 -15.22 

0 17 -51.86 
1 17 -51.55 
2 17 -51.20 
3 17 -50.75 
4 17 -50.23 
5 17 -49.66 
6 17 -49.07 
7 17 -48.46 
8 17 -47.82 
9 17 -47.17 
10 17 -46.50 
11 17 -45.83 
12 17 -45.14 
13 17 -44.44 
14 17 -43.74 
15 17 -43.02 
16 17 -42.30 
17 17 -41.57 
18 17 -40.83 
19 17 -40.09 
20 17 -39.34 
21 17 -38.59 
22 17 -37.84 
23 17 -37.07 
24 17 -36.31 
25 17 -35.53 
26 17 -34.76 
27 17 -33.98 
28 17 -33.19 
29 17 -32.41 
30 17 -31.61 
31 17 -30.83 
32 17 -30.02 
33 17 -29.23 
34 17 -28.42 
35 17 -27.61 
36 17 -26.81 
37 17 -25.98 
38 17 -25.20 
39 17 -24.35 
40 17 -23.55 
41 17 -22.72 
42 17 -21.89 
43 17 -21.09 
44 17 -20.21 
45 17 -19.45 
46 17 -18.55 
47 17 -17.77 
48 17 -16.89 
49 17 -16.06 

0 18 -52.73 
1 18 -52.42 
2 18 -52.07 
3 18 -51.62 
4 18 -51.10 
5 18 -50.53 
6 18 -49.94 
7 18 -49.33 
8 18 -48.69 
9 18 -48.04 
10 18 -47.37 
11 18 -46.70 
12 18 -46.01 
13 18 -45.31 
14 18 -44.61 
15 18 -43.89 
16 18 -43.17 
17 18 -42.44 
18 18 -41.71 
19 18 -40.96 
20 18 -40.22 
21 18 -39.46 
22 18 -38.70 
23 18 -37.94 
24 18 -37.17 
25 18 -36.41 
26 18 -35.63 
27 18 -34.85 
28 18 -34.06 
29 18 -33.28 
30 18 -32.49 
31 18 -31.69 
32 18 -30.90 
33 18 -30.09 
34 18 -29.29 
35 18 -28.49 
36 18 -27.67 
37 18 -26.87 
38 18 -26.04 
39 18 -25.25 
40 18 -24.40 
41 18 -23.60 
42 18 -22.77 
43 18 -21.93 
44 18 -21.13 
45 18 -20.25 
46 18 -19.48 
47 18 -18.58 
48 18 -17.80 
49 18 -16.92 

0 19 -53.60 
1 19 -53.29 
2 19 -52.94 
3 19 -52.49 
4 19 -51.97 
5 19 -51.41 
6 19 -50.81 
7 19 -50.20 
8 19 -49.56 
9 19 -48.91 
10 19 -48.25 
11 19 -47.57 
12 19 -46.88 
13 19 -46.18 
14 19 -45.48 
15 19 -44.76 
16 19 -44.04 
17 19 -43.31 
18 19 -42.58 
19 19 -41.84 
20 19 -41.09 
21 19 -40.33 
22 19 -39.58 
23 19 -38.81 
24 19 -38.05 
25 19 -37.27 
26 19 -36.50 
27 19 -35.72 
28 19 -34.94 
29 19 -34.15 
30 19 -33.36 
31 19 -32.57 
32 19 -31.76 
33 19 -30.97 
34 19 -30.16 
35 19 -29.36 
36 19 -28.55 
37 19 -27.73 
38 19 -26.93 
39 19 -26.09 
40 19 -25.30 
41 19 -24.45 
42 19 -23.65 
43 19 -22.81 
44 19 -21.97 
45 19 -21.18 
46 19 -20.29 
47 19 -19.52 
48 19 -18.62 
49 19 -17.83 

0 20 -54.47 
1 20 -54.16 
2 20 -53.82 
3 20 -53.36 
4 20 -52.84 
5 20 -52.28 
6 20 -51.69 
7 20 -51.07 
8 20 -50.44 
9 20 -49.78 
10 20 -49.12 
11 20 -48.44 
12 20 -47.75 
13 20 -47.06 
14 20 -46.35 
15 20 -45.64 
16 20 -44.91 
17 20 -44.18 
18 20 -43.45 
19 20 -42.71 
20 20 -41.96 
21 20 -41.21 
22 20 -40.45 
23 20 -39.69 
24 20 -38.92 
25 20 -38.15 
26 20 -37.37 
27 20 -36.60 
28 20 -35.81 
29 20 -35.02 
30 20 -34.23 
31 20 -33.43 
32 20 -32.64 
33 20 -31.83 
34 20 -31.04 
35 20 -30.22 
36 20 -29.42 
37 20 -28.61 
38 20 -27.79 
39 20 -26.99 
40 20 -26.14 
41 20 -25.35 
42 20 -24.50 
43 20 -23.69 
44 20 -22.86 
45 20 -22.01 
46 20 -21.22 
47 20 -20.33 
48 20 -19.56 
49 20 -18.65 

0 21 -55.35 
1 21 -55.04 
2 21 -54.69 
3 21 -54.24 
4 21 -53.72 
5 21 -53.15 
6 21 -52.56 
7 21 -51.94 
8 21 -51.31 
9 21 -50.66 
10 21 -49.99 
11 21 -49.32 
12 21 -48.63 
13 21 -47.93 
14 21 -47.23 
15 21 -46.51 
16 21 -45.79 
17 21 -45.06 
18 21 -44.32 
19 21 -43.58 
20 21 -42.83 
21 21 -42.08 
22 21 -41.32 
23 21 -40.56 
24 21 -39.79 
25 21 -39.02 
26 21 -38.25 
27 21 -37.46 
28 21 -36.69 
29 21 -35.89 
30 21 -35.11 
31 21 -34.31 
32 21 -33.51 
33 21 -32.72 
34 21 -31.90 
35 21 -31.11 
36 21 -30.29 
37 21 -29.49 
38 21 -28.67 
39 21 -27.85 
40 21 -27.04 
41 21 -26.20 
42 21 -25.40 
43 21 -24.55 
44 21 -23.74 
45 21 -22.90 
46 21 -22.05 
47 21 -21.26 
48 21 -20.36 
49 21 -19.59 

0 22 -56.22 
1 22 -55.91 
2 22 -55.57 
3 22 -55.11 
4 22 -54.59 
5 22 -54.03 
6 22 -53.44 
7 22 -52.82 
8 22 -52.19 
9 22 -51.53 
10 22 -50.87 
11 22 -50.19 
12 22 -49.50 
13 22 -48.81 
14 22 -48.10 
15 22 -47.39 
16 22 -46.66 
17 22 -45.93 
18 22 -45.20 
19 22 -44.46 
20 22 -43.71 
21 22 -42.96 
22 22 -42.20 
23 22 -41.44 
24 22 -40.67 
25 22 -39.90 
26 22 -39.12 
27 22 -38.34 
28 22 -37.56 
29 22 -36.77 
30 22 -35.98 
31 22 -35.19 
32 22 -34.39 
33 22 -33.59 
34 22 -32.79 
35 22 -31.97 
36 22 -31.18 
37 22 -30.35 
38 22 -29.55 
39 22 -28.73 
40 22 -27.90 
41 22 -27.10 
42 22 -26.25 
43 22 -25.45 
44 22 -24.59 
45 22 -23.78 
46 22 -22.94 
47 22 -22.09 
48 22 -21.30 
49 22 -20.40 

0 23 -57.10 
1 23 -56.79 
2 23 -56.44 
3 23 -55.99 
4 23 -55.47 
5 23 -54.91 
6 23 -54.31 
7 23 -53.70 
8 23 -53.06 
9 23 -52.41 
10 23 -51.75 
11 23 -51.07 
12 23 -50.38 
13 23 -49.68 
14 23 -48.98 
15 23 -48.26 
16 23 -47.54 
17 23 -46.81 
18 23 -46.08 
19 23 -45.33 
20 23 -44.59 
21 23 -43.83 
22 23 -43.08 
23 23 -42.31 
24 23 -41.55 
25 23 -40.77 
26 23 -40.00 
27 23 -39.22 
28 23 -38.44 
29 23 -37.65 
30 23 -36.86 
31 23 -36.06 
32 23 -35.27 
33 23 -34.47 
34 23 -33.66 
35 23 -32.86 
36 23 -32.04 
37 23 -31.24 
38 23 -30.42 
39 23 -29.61 
40 23 -28.79 
41 23 -27.96 
42 23 -27.15 
43 23 -26.30 
44 23 -25.50 
45 23 -24.64 
46 23 -23.83 
47 23 -22.99 
48 23 -22.13 
49 23 -21.33 

0 24 -57.98 
1 24 -57.67 
2 24 -57.32 
3 24 -56.87 
4 24 -56.35 
5 24 -55.78 
6 24 -55.19 
7 24 -54.57 
8 24 -53.94 
9 24 -53.29 
10 24 -52.62 
11 24 -51.95 
12 24 -51.26 
13 24 -50.56 
14 24 -49.86 
15 24 -49.14 
16 24 -48.42 
17 24 -47.69 
18 24 -46.95 
19 24 -46.21 
20 24 -45.46 
21 24 -44.71 
22 24 -43.95 
23 24 -43.19 
24 24 -42.43 
25 24 -41.65 
26 24 -40.88 
27 24 -40.10 
28 24 -39.31 
29 24 -38.53 
30 24 -37.73 
31 24 -36.94 
32 24 -36.14 
33 24 -35.34 
34 24 -34.54 
35 24 -33.73 
36 24 -32.93 
37 24 -32.11 
38 24 -31.31 
39 24 -30.48 
40 24 -29.66 
41 24 -28.84 
42 24 -28.01 
43 24 -27.20 
44 24 -26.35 
45 24 -25.55 
46 24 -24.68 
47 24 -23.87 
48 24 -23.03 
49 24 -22.17 

0 25 -58.86 
1 25 -58.55 
2 25 -58.20 
3 25 -57.75 
4 25 -57.23 
5 25 -56.66 
6 25 -56.07 
7 25 -55.45 
8 25 -54.82 
9 25 -54.17 
10 25 -53.50 
11 25 -52.83 
12 25 -52.14 
13 25 -51.44 
14 25 -50.73 
15 25 -50.02 
16 25 -49.30 
17 25 -48.57 
18 25 -47.83 
19 25 -47.09 
20 25 -46.34 
21 25 -45.59 
22 25 -44.83 
23 25 -44.07 
24 25 -43.30 
25 25 -42.53 
26 25 -41.76 
27 25 -40.98 
28 25 -40.19 
29 25 -39.40 
30 25 -38.62 
31 25 -37.82 
32 25 -37.03 
33 25 -36.22 
34 25 -35.42 
35 25 -34.62 
36 25 -33.80 
37 25 -33.00 
38 25 -32.17 
39 25 -31.37 
40 25 -30.54 
41 25 -29.72 
42 25 -28.90 
43 25 -28.06 
44 25 -27.25 
45 25 -26.39 
46 25 -25.59 
47 25 -24.73 
48 25 -23.91 
49 25 -23.07 

0 26 -59.74 
1 26 -59.43 
2 26 -59.08 
3 26 -58.63 
4 26 -58.11 
5 26 -57.54 
6 26 -56.95 
7 26 -56.33 
8 26 -55.70 
9 26 -55.05 
10 26 -54.38 
11 26 -53.71 
12 26 -53.02 
13 26 -52.32 
14 26 -51.61 
15 26 -50.90 
16 26 -50.18 
17 26 -49.45 
18 26 -48.71 
19 26 -47.97 
20 26 -47.22 
21 26 -46.47 
22 26 -45.71 
23 26 -44.95 
24 26 -44.18 
25 26 -43.41 
26 26 -42.64 
27 26 -41.86 
28 26 -41.07 
29 26 -40.29 
30 26 -39.49 
31 26 -38.70 
32 26 -37.90 
33 26 -37.11 
34 26 -36.30 
35 26 -35.49 
36 26 -34.69 
37 26 -33.87 
38 26 -33.06 
39 26 -32.23 
40 26 -31.43 
41 26 -30.60 
42 26 -29.78 
43 26 -28.95 
44 26 -28.11 
45 26 -27.30 
46 26 -26.44 
47 26 -25.64 
48 26 -24.77 
49 26 -23.95 

0 27 -60.62 
1 27 -60.31 
2 27 -59.96 
3 27 -59.51 
4 27 -58.99 
5 27 -58.42 
6 27 -57.83 
7 27 -57.22 
8 27 -56.58 
9 27 -55.93 
10 27 -55.26 
11 27 -54.59 
12 27 -53.90 
13 27 -53.20 
14 27 -52.50 
15 27 -51.78 
16 27 -51.06 
17 27 -50.33 
18 27 -49.59 
19 27 -48.85 
20 27 -48.11 
21 27 -47.35 
22 27 -46.59 
23 27 -45.83 
24 27 -45.06 
25 27 -44.29 
26 27 -43.52 
27 27 -42.74 
28 27 -41.95 
29 27 -41.17 
30 27 -40.38 
31 27 -39.58 
32 27 -38.79 
33 27 -37.98 
34 27 -37.18 
35 27 -36.37 
36 27 -35.57 
37 27 -34.76 
38 27 -33.94 
39 27 -33.13 
40 27 -32.30 
41 27 -31.49 
42 27 -30.65 
43 27 -29.83 
44 27 -29.01 
45 27 -28.16 
46 27 -27.35 
47 27 -26.49 
48 27 -25.68 
49 27 -24.81 

0 28 -61.50 
1 28 -61.19 
2 28 -60.85 
3 28 -60.39 
4 28 -59.87 
5 28 -59.31 
6 28 -58.71 
7 28 -58.10 
8 28 -57.46 
9 28 -56.81 
10 28 -56.15 
11 28 -55.47 
12 28 -54.78 
13 28 -54.08 
14 28 -53.38 
15 28 -52.66 
16 28 -51.94 
17 28 -51.21 
18 28 -50.48 
19 28 -49.74 
20 28 -48.99 
21 28 -48.24 
22 28 -47.48 
23 28 -46.71 
24 28 -45.95 
25 28 -45.18 
26 28 -44.40 
27 28 -43.62 
28 28 -42.84 
29 28 -42.05 
30 28 -41.26 
31 28 -40.47 
32 28 -39.67 
33 28 -38.87 
34 28 -38.06 
35 28 -37.26 
36 28 -36.45 
37 28 -35.64 
38 28 -34.82 
39 28 -34.00 
40 28 -33.19 
41 28 -32.36 
42 28 -31.55 
43 28 -30.71 
44 28 -29.88 
45 28 -29.06 
46 28 -28.21 
47 28 -27.40 
48 28 -26.53 
49 28 -25.73 

0 29 -62.38 
1 29 -62.07 
2 29 -61.73 
3 29 -61.28 
4 29 -60.75 
5 29 -60.19 
6 29 -59.60 
7 29 -58.98 
8 29 -58.35 
9 29 -57.70 
10 29 -57.03 
11 29 -56.35 
12 29 -55.67 
13 29 -54.97 
14 29 -54.26 
15 29 -53.55 
16 29 -52.83 
17 29 -52.10 
18 29 -51.36 
19 29 -50.62 
20 29 -49.87 
21 29 -49.12 
22 29 -48.36 
23 29 -47.60 
24 29 -46.83 
25 29 -46.06 
26 29 -45.28 
27 29 -44.51 
28 29 -43.72 
29 29 -42.93 
30 29 -42.14 
31 29 -41.35 
32 29 -40.55 
33 29 -39.75 
34 29 -38.95 
35 29 -38.14 
36 29 -37.33 
37 29 -36.52 
38 29 -35.71 
39 29 -34.89 
40 29 -34.06 
41 29 -33.25 
42 29 -32.42 
43 29 -31.60 
44 29 -30.76 
45 29 -29.94 
46 29 -29.11 
47 29 -28.26 
48 29 -27.45 
49 29 -26.58 

0 30 -63.27 
1 30 -62.96 
2 30 -62.61 
3 30 -62.16 
4 30 -61.64 
5 30 -61.08 
6 30 -60.48 
7 30 -59.87 
8 30 -59.23 
9 30 -58.58 
10 30 -57.92 
11 30 -57.24 
12 30 -56.55 
13 30 -55.85 
14 30 -55.15 
15 30 -54.43 
16 30 -53.71 
17 30 -52.98 
18 30 -52.25 
19 30 -51.50 
20 30 -50.76 
21 30 -50.00 
22 30 -49.25 
23 30 -48.48 
24 30 -47.72 
25 30 -46.94 
26 30 -46.17 
27 30 -45.39 
28 30 -44.61 
29 30 -43.82 
30 30 -43.03 
31 30 -42.23 
32 30 -41.44 
33 30 -40.64 
34 30 -39.83 
35 30 -39.03 
36 30 -38.21 
37 30 -37.41 
38 30 -36.59 
39 30 -35.77 
40 30 -34.96 
41 30 -34.13 
42 30 -33.31 
43 30 -32.47 
44 30 -31.66 
45 30 -30.82 
46 30 -29.99 
47 30 -29.16 
48 30 -28.31 
49 30 -27.49 

0 31 -64.15 
1 31 -63.84 
2 31 -63.50 
3 31 -63.05 
4 31 -62.52 
5 31 -61.96 
6 31 -61.37 
7 31 -60.75 
8 31 -60.12 
9 31 -59.47 
10 31 -58.80 
11 31 -58.12 
12 31 -57.44 
13 31 -56.74 
14 31 -56.03 
15 31 -55.32 
16 31 -54.60 
17 31 -53.87 
18 31 -53.13 
19 31 -52.39 
20 31 -51.64 
21 31 -50.89 
22 31 -50.13 
23 31 -49.37 
24 31 -48.60 
25 31 -47.83 
26 31 -47.05 
27 31 -46.28 
28 31 -45.49 
29 31 -44.71 
30 31 -43.91 
31 31 -43.12 
32 31 -42.32 
33 31 -41.52 
34 31 -40.72 
35 31 -39.91 
36 31 -39.11 
37 31 -38.29 
38 31 -37.48 
39 31 -36.66 
40 31 -35.84 
41 31 -35.02 
42 31 -34.19 
43 31 -33.37 
44 31 -32.53 
45 31 -31.71 
46 31 -30.87 
47 31 -30.04 
48 31 -29.21 
49 31 -28.35 

0 32 -65.04 
1 32 -64.73 
2 32 -64.39 
3 32 -63.93 
4 32 -63.41 
5 32 -62.85 
6 32 -62.26 
7 32 -61.64 
8 32 -61.00 
9 32 -60.35 
10 32 -59.69 
11 32 -59.01 
12 32 -58.32 
13 32 -57.63 
14 32 -56.92 
15 32 -56.20 
16 32 -55.48 
17 32 -54.75 
18 32 -54.02 
19 32 -53.28 
20 32 -52.53 
21 32 -51.78 
22 32 -51.02 
23 32 -50.26 
24 32 -49.49 
25 32 -48.72 
26 32 -47.94 
27 32 -47.16 
28 32 -46.38 
29 32 -45.59 
30 32 -44.80 
31 32 -44.01 
32 32 -43.21 
33 32 -42.41 
34 32 -41.60 
35 32 -40.80 
36 32 -39.99 
37 32 -39.18 
38 32 -38.36 
39 32 -37.55 
40 32 -36.73 
41 32 -35.90 
42 32 -35.08 
43 32 -34.25 
44 32 -33.43 
45 32 -32.59 
46 32 -31.77 
47 32 -30.92 
48 32 -30.09 
49 32 -29.26 

0 33 -65.93 
1 33 -65.62 
2 33 -65.27 
3 33 -64.82 
4 33 -64.30 
5 33 -63.74 
6 33 -63.14 
7 33 -62.53 
8 33 -61.89 
9 33 -61.24 
10 33 -60.58 
11 33 -59.90 
12 33 -59.21 
13 33 -58.51 
14 33 -57.81 
15 33 -57.09 
16 33 -56.37 
17 33 -55.64 
18 33 -54.91 
19 33 -54.16 
20 33 -53.42 
21 33 -52.66 
22 33 -51.91 
23 33 -51.14 
24 33 -50.38 
25 33 -49.60 
26 33 -48.83 
27 33 -48.05 
28 33 -47.27 
29 33 -46.48 
30 33 -45.69 
31 33 -44.90 
32 33 -44.10 
33 33 -43.30 
34 33 -42.49 
35 33 -41.69 
36 33 -40.88 
37 33 -40.06 
38 33 -39.25 
39 33 -38.43 
40 33 -37.62 
41 33 -36.79 
42 33 -35.97 
43 33 -35.15 
44 33 -34.31 
45 33 -33.49 
46 33 -32.64 
47 33 -31.82 
48 33 -30.97 
49 33 -30.14 

0 34 -66.82 
1 34 -66.51 
2 34 -66.16 
3 34 -65.71 
4 34 -65.19 
5 34 -64.63 
6 34 -64.03 
7 34 -63.42 
8 34 -62.78 
9 34 -62.13 
10 34 -61.47 
11 34 -60.79 
12 34 -60.10 
13 34 -59.40 
14 34 -58.70 
15 34 -57.98 
16 34 -57.26 
17 34 -56.53 
18 34 -55.80 
19 34 -55.05 
20 34 -54.31 
21 34 -53.55 
22 34 -52.80 
23 34 -52.03 
24 34 -51.26 
25 34 -50.49 
26 34 -49.72 
27 34 -48.94 
28 34 -48.15 
29 34 -47.37 
30 34 -46.58 
31 34 -45.78 
32 34 -44.99 
33 34 -44.18 
34 34 -43.38 
35 34 -42.58 
36 34 -41.77 
37 34 -40.96 
38 34 -40.14 
39 34 -39.33 
40 34 -38.50 
41 34 -37.68 
42 34 -36.86 
43 34 -36.03 
44 34 -35.21 
45 34 -34.37 
46 34 -33.55 
47 34 -32.70 
48 34 -31.87 
49 34 -31.02 

0 35 -67.71 
1 35 -67.40 
2 35 -67.05 
3 35 -66.60 
4 35 -66.08 
5 35 -65.52 
6 35 -64.92 
7 35 -64.31 
8 35 -63.67 
9 35 -63.02 
10 35 -62.36 
11 35 -61.68 
12 35 -60.99 
13 35 -60.29 
14 35 -59.59 
15 35 -58.87 
16 35 -58.15 
17 35 -57.42 
18 35 -56.68 
19 35 -55.94 
20 35 -55.20 
21 35 -54.44 
22 35 -53.69 
23 35 -52.92 
24 35 -52.16 
25 35 -51.38 
26 35 -50.61 
27 35 -49.83 
28 35 -49.05 
29 35 -48.26 
30 35 -47.47 
31 35 -46.67 
32 35 -45.87 
33 35 -45.08 
34 35 -44.27 
35 35 -43.47 
36 35 -42.66 
37 35 -41.84 
38 35 -41.03 
39 35 -40.21 
40 35 -39.40 
41 35 -38.57 
42 35 -37.75 
43 35 -36.92 
44 35 -36.09 
45 35 -35.27 
46 35 -34.42 
47 35 -33.60 
48 35 -32.75 
49 35 -31.92 

0 36 -68.60 
1 36 -68.29 
2 36 -67.94 
3 36 -67.49 
4 36 -66.97 
5 36 -66.41 
6 36 -65.81 
7 36 -65.20 
8 36 -64.56 
9 36 -63.91 
10 36 -63.25 
11 36 -62.57 
12 36 -61.88 
13 36 -61.18 
14 36 -60.48 
15 36 -59.76 
16 36 -59.04 
17 36 -58.31 
18 36 -57.58 
19 36 -56.83 
20 36 -56.09 
21 36 -55.33 
22 36 -54.58 
23 36 -53.81 
24 36 -53.05 
25 36 -52.28 
26 36 -51.50 
27 36 -50.72 
28 36 -49.94 
29 36 -49.15 
30 36 -48.36 
31 36 -47.56 
32 36 -46.77 
33 36 -45.97 
34 36 -45.16 
35 36 -44.36 
36 36 -43.55 
37 36 -42.74 
38 36 -41.92 
39 36 -41.11 
40 36 -40.28 
41 36 -39.47 
42 36 -38.64 
43 36 -37.81 
44 36 -36.98 
45 36 -36.15 
46 36 -35.32 
47 36 -34.48 
48 36 -33.65 
49 36 -32.80 

0 37 -69.49 
1 37 -69.18 
2 37 -68.84 
3 37 -68.38 
4 37 -67.86 
5 37 -67.30 
6 37 -66.71 
7 37 -66.09 
8 37 -65.45 
9 37 -64.80 
10 37 -64.14 
11 37 -63.46 
12 37 -62.77 
13 37 -62.08 
14 37 -61.37 
15 37 -60.65 
16 37 -59.93 
17 37 -59.20 
18 37 -58.47 
19 37 -57.73 
20 37 -56.98 
21 37 -56.23 
22 37 -55.47 
23 37 -54.71 
24 37 -53.94 
25 37 -53.17 
26 37 -52.39 
27 37 -51.61 
28 37 -50.83 
29 37 -50.04 
30 37 -49.25 
31 37 -48.46 
32 37 -47.66 
33 37 -46.86 
34 37 -46.05 
35 37 -45.25 
36 37 -44.44 
37 37 -43.63 
38 37 -42.81 
39 37 -41.99 
40 37 -41.18 
41 37 -40.35 
42 37 -39.53 
43 37 -38.70 
44 37 -37.88 
45 37 -37.04 
46 37 -36.21 
47 37 -35.38 
48 37 -34.53 
49 37 -33.71 

0 38 -70.38 
1 38 -70.07 
2 38 -69.73 
3 38 -69.28 
4 38 -68.75 
5 38 -68.19 
6 38 -67.60 
7 38 -66.98 
8 38 -66.35 
9 38 -65.70 
10 38 -65.03 
11 38 -64.35 
12 38 -63.67 
13 38 -62.97 
14 38 -62.26 
15 38 -61.55 
16 38 -60.83 
17 38 -60.10 
18 38 -59.36 
19 38 -58.62 
20 38 -57.87 
21 38 -57.12 
22 38 -56.36 
23 38 -55.60 
24 38 -54.83 
25 38 -54.06 
26 38 -53.28 
27 38 -52.50 
28 38 -51.72 
29 38 -50.93 
30 38 -50.14 
31 38 -49.35 
32 38 -48.55 
33 38 -47.75 
34 38 -46.95 
35 38 -46.14 
36 38 -45.33 
37 38 -44.52 
38 38 -43.71 
39 38 -42.89 
40 38 -42.07 
41 38 -41.25 
42 38 -40.42 
43 38 -39.60 
44 38 -38.77 
45 38 -37.94 
46 38 -37.10 
47 38 -36.27 
48 38 -35.44 
49 38 -34.59 

0 39 -71.28 
1 39 -70.97 
2 39 -70.62 
3 39 -70.17 
4 39 -69.65 
5 39 -69.09 
6 39 -68.49 
7 39 -67.88 
8 39 -67.24 
9 39 -66.59 
10 39 -65.93 
11 39 -65.25 
12 39 -64.56 
13 39 -63.86 
14 39 -63.16 
15 39 -62.44 
16 39 -61.72 
17 39 -60.99 
18 39 -60.25 
19 39 -59.51 
20 39 -58.77 
21 39 -58.01 
22 39 -57.25 
23 39 -56.49 
24 39 -55.73 
25 39 -54.95 
26 39 -54.18 
27 39 -53.40 
28 39 -52.62 
29 39 -51.83 
30 39 -51.04 
31 39 -50.24 
32 39 -49.45 
33 39 -48.65 
34 39 -47.84 
35 39 -47.04 
36 39 -46.23 
37 39 -45.42 
38 39 -44.60 
39 39 -43.78 
40 39 -42.96 
41 39 -42.14 
42 39 -41.32 
43 39 -40.49 
44 39 -39.67 
45 39 -38.83 
46 39 -38.00 
47 39 -37.16 
48 39 -36.32 
49 39 -35.49 

0 40 -72.17 
1 40 -71.86 
2 40 -71.52 
3 40 -71.06 
4 40 -70.54 
5 40 -69.98 
6 40 -69.39 
7 40 -68.77 
8 40 -68.14 
9 40 -67.48 
10 40 -66.82 
11 40 -66.14 
12 40 -65.46 
13 40 -64.76 
14 40 -64.05 
15 40 -63.34 
16 40 -62.61 
17 40 -61.89 
18 40 -61.15 
19 40 -60.41 
20 40 -59.66 
21 40 -58.91 
22 40 -58.15 
23 40 -57.39 
24 40 -56.62 
25 40 -55.85 
26 40 -55.07 
27 40 -54.29 
28 40 -53.51 
29 40 -52.72 
30 40 -51.93 
31 40 -51.14 
32 40 -50.34 
33 40 -49.54 
34 40 -48.74 
35 40 -47.93 
36 40 -47.12 
37 40 -46.31 
38 40 -45.50 
39 40 -44.68 
40 40 -43.86 
41 40 -43.04 
42 40 -42.21 
43 40 -41.39 
44 40 -40.55 
45 40 -39.73 
46 40 -38.89 
47 40 -38.06 
48 40 -37.22 
49 40 -36.38 

0 41 -73.07 
1 41 -72.76 
2 41 -72.41 
3 41 -71.96 
4 41 -71.44 
5 41 -70.88 
6 41 -70.28 
7 41 -69.67 
8 41 -69.03 
9 41 -68.38 
10 41 -67.72 
11 41 -67.04 
12 41 -66.35 
13 41 -65.65 
14 41 -64.95 
15 41 -64.23 
16 41 -63.51 
17 41 -62.78 
18 41 -62.05 
19 41 -61.30 
20 41 -60.56 
21 41 -59.80 
22 41 -59.05 
23 41 -58.28 
24 41 -57.52 
25 41 -56.74 
26 41 -55.97 
27 41 -55.19 
28 41 -54.41 
29 41 -53.62 
30 41 -52.83 
31 41 -52.03 
32 41 -51.24 
33 41 -50.44 
34 41 -49.63 
35 41 -48.83 
36 41 -48.02 
37 41 -47.21 
38 41 -46.39 
39 41 -45.58 
40 41 -44.75 
41 41 -43.93 
42 41 -43.11 
43 41 -42.28 
44 41 -41.46 
45 41 -40.62 
46 41 -39.79 
47 41 -38.95 
48 41 -38.12 
49 41 -37.28 

0 42 -73.97 
1 42 -73.66 
2 42 -73.31 
3 42 -72.86 
4 42 -72.34 
5 42 -71.77 
6 42 -71.18 
7 42 -70.56 
8 42 -69.93 
9 42 -69.28 
10 42 -68.61 
11 42 -67.94 
12 42 -67.25 
13 42 -66.55 
14 42 -65.84 
15 42 -65.13 
16 42 -64.41 
17 42 -63.68 
18 42 -62.94 
19 42 -62.20 
20 42 -61.45 
21 42 -60.70 
22 42 -59.94 
23 42 -59.18 
24 42 -58.41 
25 42 -57.64 
26 42 -56.87 
27 42 -56.09 
28 42 -55.30 
29 42 -54.52 
30 42 -53.72 
31 42 -52.93 
32 42 -52.13 
33 42 -51.33 
34 42 -50.53 
35 42 -49.72 
36 42 -48.91 
37 42 -48.10 
38 42 -47.29 
39 42 -46.47 
40 42 -45.65 
41 42 -44.83 
42 42 -44.00 
43 42 -43.18 
44 42 -42.35 
45 42 -41.52 
46 42 -40.68 
47 42 -39.85 
48 42 -39.01 
49 42 -38.17 

0 43 -74.86 
1 43 -74.55 
2 43 -74.21 
3 43 -73.75 
4 43 -73.23 
5 43 -72.67 
6 43 -72.08 
7 43 -71.46 
8 43 -70.83 
9 43 -70.18 
10 43 -69.51 
11 43 -68.83 
12 43 -68.15 
13 43 -67.45 
14 43 -66.74 
15 43 -66.03 
16 43 -65.30 
17 43 -64.58 
18 43 -63.84 
19 43 -63.10 
20 43 -62.35 
21 43 -61.60 
22 43 -60.84 
23 43 -60.08 
24 43 -59.31 
25 43 -58.54 
26 43 -57.76 
27 43 -56.98 
28 43 -56.20 
29 43 -55.41 
30 43 -54.62 
31 43 -53.83 
32 43 -53.03 
33 43 -52.23 
34 43 -51.43 
35 43 -50.62 
36 43 -49.81 
37 43 -49.00 
38 43 -48.18 
39 43 -47.37 
40 43 -46.55 
41 43 -45.73 
42 43 -44.90 
43 43 -44.08 
44 43 -43.25 
45 43 -42.41 
46 43 -41.59 
47 43 -40.74 
48 43 -39.91 
49 43 -39.07 

0 44 -75.76 
1 44 -75.45 
2 44 -75.11 
3 44 -74.65 
4 44 -74.13 
5 44 -73.57 
6 44 -72.98 
7 44 -72.36 
8 44 -71.72 
9 44 -71.07 
10 44 -70.41 
11 44 -69.73 
12 44 -69.04 
13 44 -68.35 
14 44 -67.64 
15 44 -66.93 
16 44 -66.20 
17 44 -65.47 
18 44 -64.74 
19 44 -64.00 
20 44 -63.25 
21 44 -62.50 
22 44 -61.74 
23 44 -60.98 
24 44 -60.21 
25 44 -59.44 
26 44 -58.66 
27 44 -57.88 
28 44 -57.10 
29 44 -56.31 
30 44 -55.52 
31 44 -54.73 
32 44 -53.93 
33 44 -53.13 
34 44 -52.33 
35 44 -51.52 
36 44 -50.71 
37 44 -49.90 
38 44 -49.08 
39 44 -48.27 
40 44 -47.45 
41 44 -46.62 
42 44 -45.80 
43 44 -44.97 
44 44 -44.15 
45 44 -43.32 
46 44 -42.48 
47 44 -41.65 
48 44 -40.81 
49 44 -39.97 

0 45 -76.66 
1 45 -76.35 
2 45 -76.01 
3 45 -75.55 
4 45 -75.03 
5 45 -74.47 
6 45 -73.88 
7 45 -73.26 
8 45 -72.62 
9 45 -71.97 
10 45 -71.31 
11 45 -70.63 
12 45 -69.94 
13 45 -69.25 
14 45 -68.54 
15 45 -67.83 
16 45 -67.10 
17 45 -66.37 
18 45 -65.64 
19 45 -64.90 
20 45 -64.15 
21 45 -63.40 
22 45 -62.64 
23 45 -61.88 
24 45 -61.11 
25 45 -60.34 
26 45 -59.56 
27 45 -58.78 
28 45 -58.00 
29 45 -57.21 
30 45 -56.42 
31 45 -55.63 
32 45 -54.83 
33 45 -54.03 
34 45 -53.23 
35 45 -52.42 
36 45 -51.61 
37 45 -50.80 
38 45 -49.98 
39 45 -49.17 
40 45 -48.35 
41 45 -47.53 
42 45 -46.70 
43 45 -45.88 
44 45 -45.04 
45 45 -44.21 
46 45 -43.38 
47 45 -42.54 
48 45 -41.71 
49 45 -40.87 

0 46 -77.56 
1 46 -77.25 
2 46 -76.91 
3 46 -76.45 
4 46 -75.93 
5 46 -75.37 
6 46 -74.78 
7 46 -74.16 
8 46 -73.52 
9 46 -72.87 
10 46 -72.21 
11 46 -71.53 
12 46 -70.84 
13 46 -70.15 
14 46 -69.44 
15 46 -68.73 
16 46 -68.00 
17 46 -67.27 
18 46 -66.54 
19 46 -65.80 
20 46 -65.05 
21 46 -64.30 
22 46 -63.54 
23 46 -62.78 
24 46 -62.01 
25 46 -61.24 
26 46 -60.46 
27 46 -59.68 
28 46 -58.90 
29 46 -58.11 
30 46 -57.32 
31 46 -56.53 
32 46 -55.73 
33 46 -54.93 
34 46 -54.13 
35 46 -53.32 
36 46 -52.51 
37 46 -51.70 
38 46 -50.88 
39 46 -50.07 
40 46 -49.25 
41 46 -48.42 
42 46 -47.60 
43 46 -46.77 
44 46 -45.95 
45 46 -45.11 
46 46 -44.28 
47 46 -43.45 
48 46 -42.61 
49 46 -41.77 

0 47 -78.46 
1 47 -78.15 
2 47 -77.81 
3 47 -77.35 
4 47 -76.83 
5 47 -76.27 
6 47 -75.68 
7 47 -75.06 
8 47 -74.43 
9 47 -73.78 
10 47 -73.11 
11 47 -72.43 
12 47 -71.75 
13 47 -71.05 
14 47 -70.34 
15 47 -69.63 
16 47 -68.90 
17 47 -68.18 
18 47 -67.44 
19 47 -66.70 
20 47 -65.95 
21 47 -65.20 
22 47 -64.44 
23 47 -63.68 
24 47 -62.91 
25 47 -62.14 
26 47 -61.36 
27 47 -60.58 
28 47 -59.80 
29 47 -59.01 
30 47 -58.22 
31 47 -57.43 
32 47 -56.63 
33 47 -55.83 
34 47 -55.03 
35 47 -54.22 
36 47 -53.41 
37 47 -52.60 
38 47 -51.79 
39 47 -50.97 
40 47 -50.15 
41 47 -49.33 
42 47 -48.50 
43 47 -47.68 
44 47 -46.85 
45 47 -46.02 
46 47 -45.18 
47 47 -44.35 
48 47 -43.51 
49 47 -42.67 

0 48 -79.37 
1 48 -79.06 
2 48 -78.71 
3 48 -78.26 
4 48 -77.74 
5 48 -77.17 
6 48 -76.58 
7 48 -75.96 
8 48 -75.33 
9 48 -74.68 
10 48 -74.01 
11 48 -73.34 
12 48 -72.65 
13 48 -71.95 
14 48 -71.24 
15 48 -70.53 
16 48 -69.81 
17 48 -69.08 
18 48 -68.34 
19 48 -67.60 
20 48 -66.85 
21 48 -66.10 
22 48 -65.34 
23 48 -64.58 
24 48 -63.81 
25 48 -63.04 
26 48 -62.26 
27 48 -61.49 
28 48 -60.70 
29 48 -59.91 
30 48 -59.12 
31 48 -58.33 
32 48 -57.53 
33 48 -56.73 
34 48 -55.93 
35 48 -55.12 
36 48 -54.31 
37 48 -53.50 
38 48 -52.69 
39 48 -51.87 
40 48 -51.05 
41 48 -50.23 
42 48 -49.41 
43 48 -48.58 
44 48 -47.75 
45 48 -46.92 
46 48 -46.09 
47 48 -45.25 
48 48 -44.41 
49 48 -43.58 

0 49 -80.27 
1 49 -79.96 
2 49 -79.61 
3 49 -79.16 
4 49 -78.64 
5 49 -78.08 
6 49 -77.48 
7 49 -76.87 
8 49 -76.23 
9 49 -75.58 
10 49 -74.92 
11 49 -74.24 
12 49 -73.55 
13 49 -72.85 
14 49 -72.15 
15 49 -71.43 
16 49 -70.71 
17 49 -69.98 
18 49 -69.25 
19 49 -68.50 
20 49 -67.76 
21 49 -67.00 
22 49 -66.25 
23 49 -65.48 
24 49 -64.72 
25 49 -63.94 
26 49 -63.17 
27 49 -62.39 
28 49 -61.60 
29 49 -60.82 
30 49 -60.03 
31 49 -59.23 
32 49 -58.44 
33 49 -57.64 
34 49 -56.83 
35 49 -56.03 
36 49 -55.22 
37 49 -54.40 
38 49 -53.59 
39 49 -52.77 
40 49 -51.95 
41 49 -51.13 
42 49 -50.31 
43 49 -49.48 
44 49 -48.65 
45 49 -47.82 
46 49 -46.99 
47 49 -46.15 
48 49 -45.32 
49 49 -44.48 


==> figs/contour_vec_DE_m=100nu=1.dat <==
0 1 -100 
1 1 -100 
2 1 -100 
3 1 -100 
4 1 -100 
5 1 -100 
6 1 -100 
7 1 -100 
8 1 -100 
9 1 -100 
10 1 -100 
11 1 -100
12 1 -100 
13 1 -100 
14 1 -100 
15 1 -100 
16 1 -100 
17 1 -100
18 1 -26.05 
19 1 -25.96 
20 1 -24.61 
21 1 -24.15 
22 1 -23.19 
23 1 -22.50 
24 1 -21.84 
25 1 -20.88 
26 1 -20.63 
27 1 -19.27 
28 1 -20.39 
29 1 -17.70 
30 1 -17.70 
31 1 -16.19 
32 1 -15.30 
33 1 -14.59 
34 1 -13.74 
35 1 -13.05 
36 1 -12.09 
37 1 -11.47 
38 1 -10.49 
39 1 -9.73 
40 1 -9.00 
41 1 -7.97 
42 1 -7.50 
43 1 -6.36 
44 1 -5.74 
45 1 -4.66 
46 1 -3.88 
47 1 -3.05 
48 1 -2.47 
49 1 -2.38 

0 2 -100 
1 2 -100 
2 2 -100 
3 2 -100 
4 2 -100 
5 2 -100 
6 2 -100 
7 2 -100 
8 2 -100 
9 2 -100 
10 2 -100 
11 2 -100
12 2 -100 
13 2 -100 
14 2 -100 
15 2 -100 
16 2 -100 
17 2 -100
18 2 -26.05 
19 2 -25.96 
20 2 -24.61 
21 2 -24.15 
22 2 -23.19 
23 2 -22.50 
24 2 -21.84 
25 2 -20.88 
26 2 -20.63 
27 2 -19.27 
28 2 -20.39 
29 2 -17.70 
30 2 -17.70 
31 2 -16.19 
32 2 -15.30 
33 2 -14.59 
34 2 -13.74 
35 2 -13.05 
36 2 -12.09 
37 2 -11.47 
38 2 -10.49 
39 2 -9.73 
40 2 -9.00 
41 2 -7.97 
42 2 -7.50 
43 2 -6.36 
44 2 -5.74 
45 2 -4.66 
46 2 -3.88 
47 2 -3.05 
48 2 -2.47 
49 2 -2.38 

